Rayleigh scattering in the transmission spectrum of HAT-P-18b

We have performed ground-based transmission spectroscopy of the hot Jupiter HAT-P-18b using the ACAM instrument on the William Herschel Telescope (WHT). Differential spectroscopy over an entire night was carried out at a resolution of $R \approx 400$ using a nearby comparison star. We detect a bluewards slope extending across our optical transmission spectrum which runs from 4750 to 9250\AA. The slope is consistent with Rayleigh scattering at the equilibrium temperature of the planet (852K). We do not detect enhanced sodium absorption, which indicates that a high-altitude haze is masking the feature and giving rise to the Rayleigh slope. This is only the second discovery of a Rayleigh scattering slope in a hot Jupiter atmosphere from the ground, and our study illustrates how ground-based observations can provide transmission spectra with precision comparable to the Hubble Space Telescope.

==> reduced_light_curves.txt <==
MJD Airmass White_light_flux White_light_error 4875A_flux 4875A_error 5125A_flux 5125A_error 5375A_flux 5375A_error 5625A_flux 5625A_error 5875A_flux 5875A_error 6125A_flux 6125A_error 6375A_flux 6375A_error 6625A_flux 6625A_error 6875A_flux 6875A_error 7125A_flux 7125A_error 7375A_flux 7375A_error 7875A_flux 7875A_error 8125A_flux 8125A_error 8375A_flux 8375A_error 8625A_flux 8625A_error 8875A_flux 8875A_error 9125A_flux 9125A_error 
57506.9642378 1.9271 0.99867 0.00012 1.00228 0.00083 1.00067 0.00073 0.99987 0.00057 1.00048 0.00051 1.00074 0.00046 1.00167 0.00043 1.00160 0.00041 1.00103 0.00039 1.00106 0.00040 1.00151 0.00042 1.00196 0.00043 0.99968 0.00046 1.00030 0.00049 0.99887 0.00051 0.99748 0.00052 0.99798 0.00055 0.99791 0.00059 
57506.9656151 1.9052 0.99900 0.00012 1.00376 0.00083 1.00111 0.00073 1.00079 0.00057 1.00150 0.00051 1.00089 0.00046 1.00239 0.00043 1.00099 0.00041 1.00204 0.00039 1.00099 0.00040 1.00173 0.00042 1.00099 0.00043 1.00045 0.00046 0.99980 0.00049 0.99898 0.00051 0.99892 0.00052 0.99733 0.00055 0.99877 0.00059 
57506.9669693 1.8878 0.99828 0.00015 1.00130 0.00111 1.00248 0.00097 1.00159 0.00075 1.00105 0.00066 1.00024 0.00060 1.00242 0.00056 1.00072 0.00054 1.00015 0.00051 0.99982 0.00053 1.00229 0.00055 1.00023 0.00056 0.99955 0.00060 0.99895 0.00064 0.99769 0.00066 0.99782 0.00068 0.99745 0.00072 0.99854 0.00078 
57506.9678258 1.8748 0.99824 0.00015 1.00311 0.00111 1.00103 0.00096 1.00062 0.00075 1.00086 0.00066 1.00032 0.00060 1.00037 0.00056 1.00076 0.00054 1.00131 0.00051 0.99995 0.00053 1.00154 0.00055 1.00025 0.00056 0.99846 0.00060 0.99994 0.00064 0.99829 0.00066 0.99781 0.00068 0.99791 0.00072 0.99899 0.00078 
57506.9687170 1.8615 0.99927 0.00015 1.00439 0.00111 1.00160 0.00096 1.00207 0.00075 1.00236 0.00066 1.00073 0.00060 1.00265 0.00056 1.00220 0.00054 1.00133 0.00051 1.00132 0.00053 1.00196 0.00054 1.00103 0.00056 0.99900 0.00060 1.00040 0.00064 0.99972 0.00066 0.99882 0.00068 0.99855 0.00072 0.99953 0.00078 
57506.9695735 1.8489 0.99943 0.00015 1.00186 0.00110 1.00360 0.00096 1.00107 0.00075 1.00198 0.00066 1.00212 0.00060 1.00220 0.00056 1.00101 0.00054 1.00164 0.00051 1.00163 0.00053 1.00071 0.00054 1.00116 0.00056 1.00212 0.00060 1.00025 0.00064 0.99895 0.00066 0.99921 0.00068 0.99966 0.00072 0.99880 0.00077 
57506.9704531 1.8362 0.99866 0.00015 1.00535 0.00111 1.00258 0.00096 1.00066 0.00075 1.00040 0.00066 1.00086 0.00060 1.00115 0.00056 1.00070 0.00054 1.00027 0.00051 1.00124 0.00053 1.00200 0.00054 1.00053 0.00056 0.99869 0.00060 0.99925 0.00064 0.99964 0.00066 0.99769 0.00068 0.99796 0.00072 0.99795 0.00077 
57506.9713211 1.8238 0.99898 0.00015 1.00188 0.00110 1.00284 0.00096 1.00083 0.00075 1.00127 0.00066 1.00131 0.00060 1.00138 0.00056 1.00098 0.00054 1.00093 0.00051 1.00177 0.00052 1.00156 0.00054 1.00038 0.00056 1.00056 0.00060 0.99949 0.00064 0.99929 0.00066 0.99776 0.00068 0.99945 0.00071 0.99825 0.00077 
57506.9722123 1.8113 0.99872 0.00015 1.00365 0.00110 1.00348 0.00096 0.99855 0.00075 1.00064 0.00066 1.00081 0.00060 1.00204 0.00056 1.00078 0.00054 1.00069 0.00051 1.00109 0.00052 1.00092 0.00054 1.00138 0.00056 0.99905 0.00060 0.99978 0.00063 0.99749 0.00066 0.99873 0.00068 0.99820 0.00071 0.99827 0.00077 
57506.9730688 1.7995 0.99993 0.00015 1.00553 0.00110 1.00248 0.00096 1.00215 0.00075 1.00174 0.00066 1.00266 0.00060 1.00206 0.00056 1.00241 0.00054 1.00143 0.00051 1.00147 0.00052 1.00207 0.00054 1.00183 0.00056 1.00088 0.00060 1.00091 0.00064 1.00084 0.00066 0.99967 0.00068 0.99826 0.00071 0.99995 0.00077 
57506.9739716 1.7872 0.99925 0.00015 1.00272 0.00110 1.00092 0.00096 1.00162 0.00075 0.99992 0.00066 0.99977 0.00060 1.00202 0.00056 1.00150 0.00054 1.00174 0.00051 1.00248 0.00052 1.00186 0.00054 1.00067 0.00056 1.00012 0.00060 0.99992 0.00063 0.99867 0.00066 0.99926 0.00068 0.99946 0.00071 0.99877 0.00077 
57506.9748512 1.7754 0.99851 0.00015 1.00451 0.00110 1.00266 0.00096 1.00039 0.00075 1.00007 0.00066 1.00119 0.00060 1.00122 0.00056 0.99945 0.00054 1.00071 0.00051 0.99958 0.00052 1.00075 0.00054 1.00088 0.00056 1.00088 0.00060 0.99853 0.00063 0.99826 0.00066 0.99738 0.00068 0.99887 0.00071 0.99868 0.00077 
57506.9758235 1.7627 0.99950 0.00015 1.00255 0.00110 1.00324 0.00096 1.00140 0.00075 1.00090 0.00066 1.00099 0.00060 1.00149 0.00056 1.00074 0.00054 1.00087 0.00051 1.00097 0.00052 1.00210 0.00054 1.00130 0.00056 1.00014 0.00060 1.00027 0.00063 0.99978 0.00066 0.99994 0.00068 1.00025 0.00071 1.00050 0.00077 
57506.9766452 1.7520 0.99894 0.00015 1.00438 0.00110 1.00278 0.00096 0.99916 0.00075 1.00008 0.00066 1.00035 0.00059 1.00138 0.00055 1.00156 0.00054 1.00034 0.00051 1.00038 0.00052 1.00096 0.00054 1.00109 0.00055 0.99939 0.00060 0.99879 0.00063 0.99853 0.00065 0.99761 0.00068 0.99819 0.00071 1.00341 0.00077 
57506.9774670 1.7415 0.99955 0.00015 1.00305 0.00109 1.00403 0.00096 1.00079 0.00075 1.00177 0.00066 1.00058 0.00059 1.00186 0.00055 1.00258 0.00054 1.00129 0.00051 1.00139 0.00052 1.00100 0.00054 1.00012 0.00055 1.00125 0.00060 1.00024 0.00063 0.99886 0.00065 0.99894 0.00068 0.99896 0.00071 0.99868 0.00076 
57506.9782887 1.7312 0.99954 0.00015 1.00349 0.00109 1.00315 0.00095 0.99937 0.00074 1.00259 0.00066 1.00163 0.00059 1.00190 0.00055 1.00132 0.00054 1.00196 0.00051 1.00079 0.00052 1.00238 0.00054 1.00159 0.00055 0.99975 0.00059 1.00038 0.00063 0.99783 0.00065 0.99896 0.00067 0.99939 0.00071 0.99972 0.00076 
57506.9790989 1.7211 0.99943 0.00015 1.00366 0.00109 1.00051 0.00095 1.00222 0.00074 1.00131 0.00066 1.00179 0.00059 1.00206 0.00055 1.00100 0.00053 1.00125 0.00051 1.00066 0.00052 1.00173 0.00054 1.00287 0.00055 1.00082 0.00059 0.99989 0.00063 0.99907 0.00065 0.99805 0.00067 0.99739 0.00070 1.00002 0.00076 
57506.9799207 1.7110 0.99989 0.00015 1.00132 0.00109 1.00177 0.00095 0.99976 0.00074 1.00216 0.00066 1.00003 0.00059 1.00170 0.00055 1.00110 0.00053 1.00279 0.00051 1.00267 0.00052 1.00132 0.00054 1.00182 0.00055 1.00050 0.00059 1.00024 0.00063 1.00142 0.00065 0.99896 0.00067 0.99920 0.00070 1.00071 0.00076 
57506.9807424 1.7011 0.99952 0.00015 1.00373 0.00109 1.00157 0.00095 1.00053 0.00074 1.00254 0.00066 1.00141 0.00059 1.00203 0.00055 1.00027 0.00053 1.00178 0.00051 1.00126 0.00052 1.00159 0.00054 1.00158 0.00055 1.00032 0.00059 0.99831 0.00063 0.99912 0.00065 0.99883 0.00067 0.99918 0.00070 1.00019 0.00076 
57506.9815642 1.6914 0.99976 0.00015 1.00219 0.00109 1.00129 0.00095 1.00106 0.00074 1.00078 0.00065 1.00136 0.00059 1.00181 0.00055 1.00096 0.00053 1.00286 0.00051 1.00135 0.00052 1.00202 0.00054 1.00116 0.00055 1.00026 0.00059 1.00086 0.00063 0.99882 0.00065 0.99902 0.00067 0.99921 0.00070 0.99781 0.00076 
57506.9823860 1.6817 0.99991 0.00015 1.00478 0.00109 1.00334 0.00095 1.00329 0.00074 1.00119 0.00065 1.00043 0.00059 1.00141 0.00055 1.00034 0.00053 1.00132 0.00051 1.00057 0.00052 1.00155 0.00054 1.00084 0.00055 1.00107 0.00059 1.00052 0.00063 1.00034 0.00065 1.00042 0.00067 0.99910 0.00070 0.99935 0.00076 
57506.9832077 1.6723 0.99973 0.00015 1.00125 0.00108 1.00109 0.00095 1.00118 0.00074 1.00148 0.00065 1.00129 0.00059 1.00084 0.00055 1.00108 0.00053 1.00113 0.00051 1.00232 0.00052 1.00134 0.00054 1.00069 0.00055 1.00012 0.00059 1.00085 0.00063 1.00086 0.00065 0.99934 0.00067 0.99905 0.00070 0.99940 0.00076 
57506.9840179 1.6630 0.99993 0.00015 1.00446 0.00109 1.00318 0.00095 1.00216 0.00074 1.00227 0.00065 1.00151 0.00059 1.00219 0.00055 1.00138 0.00053 1.00104 0.00051 1.00099 0.00052 1.00103 0.00054 1.00159 0.00055 1.00073 0.00059 0.99833 0.00063 1.00018 0.00065 1.00010 0.00067 0.99932 0.00070 0.99978 0.00076 
57506.9848512 1.6536 0.99912 0.00015 1.00243 0.00109 1.00102 0.00095 0.99958 0.00074 1.00055 0.00065 1.00145 0.00059 1.00100 0.00055 1.00043 0.00053 1.00163 0.00051 0.99937 0.00052 1.00123 0.00054 1.00015 0.00055 0.99960 0.00059 0.99963 0.00063 0.99902 0.00065 0.99883 0.00067 0.99913 0.00070 0.99946 0.00075 
57506.9856614 1.6445 1.00011 0.00015 1.00105 0.00108 1.00205 0.00095 1.00200 0.00074 1.00171 0.00065 1.00150 0.00059 1.00217 0.00055 1.00167 0.00053 1.00153 0.00051 1.00201 0.00052 1.00146 0.00054 1.00116 0.00055 0.99965 0.00059 1.00057 0.00063 1.00049 0.00065 0.99985 0.00067 0.99913 0.00070 1.00049 0.00076 
57506.9864832 1.6356 1.00035 0.00015 1.00292 0.00108 1.00198 0.00095 1.00251 0.00074 1.00069 0.00065 1.00137 0.00059 1.00231 0.00055 1.00129 0.00053 1.00165 0.00051 1.00102 0.00052 1.00277 0.00054 1.00156 0.00055 1.00152 0.00059 1.00056 0.00063 1.00001 0.00065 1.00049 0.00067 0.99966 0.00070 0.99961 0.00076 
57506.9873049 1.6267 0.99998 0.00015 1.00292 0.00108 1.00361 0.00095 1.00110 0.00074 1.00179 0.00065 1.00046 0.00059 1.00124 0.00055 1.00063 0.00053 1.00119 0.00051 1.00120 0.00052 1.00181 0.00054 1.00175 0.00055 1.00099 0.00059 0.99899 0.00063 1.00034 0.00065 0.99979 0.00067 0.99937 0.00070 1.00087 0.00076 
57506.9882077 1.6171 0.99998 0.00015 1.00194 0.00108 1.00176 0.00094 1.00033 0.00074 1.00104 0.00065 1.00174 0.00059 1.00214 0.00055 1.00012 0.00053 1.00178 0.00051 1.00097 0.00052 1.00111 0.00054 1.00089 0.00055 1.00071 0.00059 1.00014 0.00062 0.99998 0.00065 1.00017 0.00067 0.99960 0.00069 1.00119 0.00075 
57506.9890179 1.6086 1.00034 0.00015 1.00135 0.00108 1.00262 0.00094 1.00176 0.00074 1.00211 0.00065 1.00098 0.00059 1.00204 0.00055 1.00128 0.00053 1.00225 0.00051 1.00192 0.00052 1.00125 0.00053 1.00199 0.00055 1.00156 0.00059 1.00141 0.00062 0.99957 0.00064 0.99888 0.00067 1.00019 0.00069 0.99973 0.00075 
57506.9898397 1.6000 1.00020 0.00015 1.00394 0.00108 1.00202 0.00094 0.99962 0.00074 1.00087 0.00065 1.00069 0.00059 1.00105 0.00055 1.00064 0.00053 1.00154 0.00051 1.00198 0.00052 1.00182 0.00054 1.00136 0.00055 0.99992 0.00059 1.00113 0.00062 1.00067 0.00064 1.00209 0.00067 1.00068 0.00069 0.99917 0.00075 
57506.9906614 1.5918 1.00000 0.00015 1.00291 0.00108 1.00160 0.00094 1.00108 0.00074 0.99944 0.00065 1.00102 0.00059 1.00161 0.00055 0.99968 0.00053 1.00151 0.00051 1.00091 0.00052 1.00192 0.00054 1.00195 0.00055 1.00077 0.00059 1.00160 0.00063 0.99976 0.00065 1.00008 0.00067 0.99937 0.00070 1.00050 0.00076 
57506.9914832 1.5834 0.99991 0.00015 1.00132 0.00107 1.00116 0.00094 1.00049 0.00074 1.00209 0.00065 1.00046 0.00059 1.00063 0.00055 1.00010 0.00053 1.00069 0.00051 1.00121 0.00052 1.00166 0.00054 1.00114 0.00055 1.00099 0.00059 1.00042 0.00063 0.99933 0.00065 0.99934 0.00067 1.00018 0.00070 1.00061 0.00076 
57506.9923049 1.5753 1.00012 0.00015 1.00127 0.00107 1.00194 0.00094 1.00040 0.00073 1.00185 0.00065 0.99993 0.00059 1.00163 0.00055 0.99970 0.00053 1.00179 0.00051 1.00081 0.00052 1.00083 0.00054 1.00225 0.00055 1.00155 0.00059 1.00057 0.00062 0.99951 0.00065 1.00064 0.00067 0.99925 0.00070 1.00109 0.00075 
57506.9931267 1.5672 1.00007 0.00015 1.00225 0.00107 1.00019 0.00094 1.00103 0.00073 1.00112 0.00065 1.00030 0.00058 1.00094 0.00055 1.00122 0.00053 1.00133 0.00051 1.00139 0.00052 1.00031 0.00053 1.00087 0.00055 0.99989 0.00059 1.00132 0.00062 1.00091 0.00064 0.99998 0.00067 0.99953 0.00069 1.00095 0.00075 
57506.9939485 1.5592 1.00040 0.00015 1.00258 0.00107 1.00243 0.00094 1.00141 0.00073 1.00137 0.00065 1.00050 0.00058 1.00261 0.00055 1.00109 0.00053 1.00196 0.00051 1.00102 0.00052 1.00184 0.00053 1.00189 0.00055 1.00043 0.00059 1.00071 0.00062 1.00008 0.00064 0.99921 0.00066 0.99967 0.00069 1.00077 0.00075 
57506.9947586 1.5515 1.00033 0.00015 1.00516 0.00108 1.00182 0.00094 1.00085 0.00073 1.00131 0.00065 1.00250 0.00059 1.00155 0.00055 1.00190 0.00053 1.00105 0.00051 1.00158 0.00052 1.00059 0.00054 1.00102 0.00055 1.00040 0.00059 1.00118 0.00062 1.00085 0.00064 1.00005 0.00066 0.99946 0.00069 0.99858 0.00075 
57506.9955804 1.5437 1.00077 0.00015 1.00212 0.00107 1.00205 0.00094 1.00154 0.00073 1.00218 0.00065 1.00056 0.00058 1.00244 0.00055 1.00176 0.00053 1.00179 0.00051 1.00174 0.00052 1.00244 0.00054 1.00282 0.00055 1.00076 0.00059 1.00073 0.00062 1.00119 0.00064 1.00061 0.00067 1.00098 0.00069 0.99960 0.00075 
57506.9964022 1.5361 1.00048 0.00015 1.00427 0.00107 1.00190 0.00094 1.00026 0.00073 1.00209 0.00065 1.00095 0.00058 1.00259 0.00055 1.00238 0.00053 1.00146 0.00051 1.00104 0.00052 1.00113 0.00053 1.00158 0.00055 1.00083 0.00059 1.00048 0.00062 1.00042 0.00064 0.99984 0.00066 0.99873 0.00069 1.00071 0.00075 
57506.9972239 1.5285 1.00008 0.00015 1.00395 0.00107 1.00313 0.00094 1.00120 0.00073 1.00102 0.00065 1.00074 0.00058 1.00107 0.00055 1.00133 0.00053 1.00039 0.00051 1.00036 0.00052 0.99957 0.00053 1.00182 0.00055 0.99925 0.00058 1.00171 0.00062 0.99966 0.00064 1.00013 0.00066 1.00026 0.00069 1.00041 0.00075 
57506.9980457 1.5211 0.99943 0.00015 1.00058 0.00107 0.99994 0.00093 1.00052 0.00073 1.00076 0.00065 0.99944 0.00058 1.00014 0.00054 0.99944 0.00053 1.00096 0.00051 0.99979 0.00052 1.00038 0.00053 1.00128 0.00055 0.99939 0.00058 1.00020 0.00062 0.99930 0.00064 0.99886 0.00066 0.99845 0.00069 1.00034 0.00075 
57506.9988674 1.5137 1.00037 0.00015 1.00127 0.00107 1.00032 0.00093 0.99981 0.00073 1.00130 0.00064 1.00109 0.00058 1.00169 0.00055 1.00052 0.00053 1.00271 0.00051 1.00178 0.00052 1.00256 0.00053 1.00139 0.00055 1.00054 0.00059 1.00014 0.00062 0.99969 0.00064 1.00047 0.00066 0.99934 0.00069 0.99909 0.00075 
57506.9996892 1.5065 1.00148 0.00015 1.00089 0.00107 1.00145 0.00094 1.00166 0.00073 1.00283 0.00065 1.00241 0.00058 1.00278 0.00055 1.00176 0.00053 1.00058 0.00051 1.00172 0.00052 1.00156 0.00054 1.00135 0.00055 0.99993 0.00059 1.00100 0.00062 0.99971 0.00064 1.01539 0.00067 1.00111 0.00069 1.00002 0.00075 
57507.0005920 1.4986 1.00034 0.00015 1.00050 0.00107 1.00196 0.00094 1.00264 0.00073 1.00189 0.00065 1.00088 0.00058 1.00236 0.00055 1.00097 0.00053 1.00188 0.00051 1.00118 0.00052 1.00057 0.00054 1.00120 0.00055 1.00003 0.00059 0.99975 0.00062 1.00041 0.00064 0.99852 0.00067 0.99915 0.00069 1.00112 0.00075 
57507.0014137 1.4915 1.00023 0.00015 1.00321 0.00107 1.00094 0.00093 1.00074 0.00073 1.00086 0.00064 1.00053 0.00058 1.00192 0.00054 1.00056 0.00053 1.00414 0.00051 1.00006 0.00052 1.00044 0.00053 1.00113 0.00055 0.99976 0.00059 1.00120 0.00062 0.99983 0.00064 0.99849 0.00066 0.99966 0.00069 1.00035 0.00075 
57507.0022355 1.4845 1.00047 0.00015 1.00313 0.00107 0.99923 0.00093 1.00024 0.00073 1.00083 0.00064 1.00067 0.00058 1.00203 0.00054 1.00060 0.00053 1.00105 0.00051 1.00148 0.00052 1.00151 0.00053 1.00175 0.00055 1.00095 0.00058 1.00037 0.00062 1.00027 0.00064 1.00053 0.00066 1.00060 0.00069 1.00138 0.00075 
57507.0030573 1.4776 1.00033 0.00015 1.00239 0.00107 1.00246 0.00093 1.00044 0.00073 1.00254 0.00064 1.00144 0.00058 1.00199 0.00054 1.00015 0.00053 1.00226 0.00051 1.00103 0.00052 1.00185 0.00053 1.00096 0.00055 0.99936 0.00058 0.99956 0.00062 1.00048 0.00064 0.99883 0.00066 0.99942 0.00069 1.00108 0.00074 
57507.0038674 1.4709 0.99998 0.00015 1.00246 0.00107 1.00128 0.00093 1.00043 0.00073 1.00029 0.00064 1.00102 0.00058 1.00090 0.00054 1.00099 0.00053 1.00077 0.00051 1.00003 0.00052 1.00184 0.00053 1.00104 0.00055 0.99886 0.00058 1.00033 0.00062 1.00063 0.00064 0.99975 0.00066 0.99936 0.00069 1.00018 0.00074 
57507.0046892 1.4642 0.99978 0.00015 1.00249 0.00107 1.00146 0.00093 1.00097 0.00073 1.00052 0.00064 1.00053 0.00058 1.00101 0.00054 1.00049 0.00053 1.00053 0.00051 1.00051 0.00052 1.00069 0.00053 1.00078 0.00055 0.99973 0.00059 0.99878 0.00062 1.00021 0.00064 0.99996 0.00066 0.99845 0.00069 1.00047 0.00074 
57507.0055110 1.4576 1.00042 0.00015 1.00539 0.00107 1.00380 0.00094 0.99966 0.00073 1.00087 0.00064 1.00060 0.00058 1.00098 0.00055 0.99976 0.00053 1.00181 0.00051 1.00072 0.00052 1.00133 0.00053 1.00191 0.00055 1.00080 0.00059 0.99959 0.00062 1.00100 0.00064 1.00153 0.00067 1.00107 0.00069 0.99973 0.00075 
57507.0063327 1.4510 1.00002 0.00015 1.00488 0.00106 1.00020 0.00093 1.00092 0.00073 1.00009 0.00064 1.00050 0.00058 1.00117 0.00054 0.99998 0.00053 1.00224 0.00051 1.00075 0.00052 1.00049 0.00053 1.00074 0.00055 1.00070 0.00059 0.99913 0.00062 0.99900 0.00064 0.99918 0.00066 0.99972 0.00069 1.00062 0.00074 
57507.0071545 1.4446 1.00064 0.00015 1.00273 0.00106 1.00258 0.00093 1.00168 0.00073 1.00167 0.00064 1.00152 0.00058 1.00177 0.00054 1.00046 0.00053 1.00204 0.00051 1.00140 0.00052 1.00142 0.00053 1.00123 0.00055 1.00165 0.00059 1.00122 0.00062 0.99968 0.00064 0.99886 0.00066 1.00129 0.00069 1.00029 0.00074 
57507.0079762 1.4382 1.00063 0.00015 1.00085 0.00106 1.00046 0.00093 1.00140 0.00073 1.00093 0.00064 1.00097 0.00058 1.00252 0.00054 1.00023 0.00053 1.00243 0.00050 1.00051 0.00052 1.00075 0.00053 1.00182 0.00055 1.00089 0.00058 0.99983 0.00062 1.00154 0.00064 1.00076 0.00066 1.00088 0.00069 0.99998 0.00074 
57507.0087864 1.4320 1.00030 0.00015 1.00317 0.00106 1.00062 0.00093 1.00061 0.00073 1.00071 0.00064 1.00090 0.00058 1.00067 0.00054 1.00070 0.00053 1.00111 0.00050 1.00100 0.00051 1.00121 0.00053 1.00114 0.00054 1.00098 0.00058 1.00019 0.00062 1.00017 0.00064 1.00052 0.00066 1.00026 0.00069 1.00004 0.00074 
57507.0096082 1.4257 1.00041 0.00015 1.00114 0.00106 1.00141 0.00093 0.99987 0.00073 1.00032 0.00064 1.00076 0.00058 1.00157 0.00054 1.00099 0.00053 1.00141 0.00050 1.00085 0.00051 1.00074 0.00053 1.00095 0.00054 1.00165 0.00058 1.00025 0.00062 1.00014 0.00064 0.99996 0.00066 1.00005 0.00069 1.00094 0.00074 
57507.0104299 1.4196 1.00019 0.00015 1.00061 0.00106 1.00086 0.00093 1.00060 0.00073 1.00068 0.00064 1.00023 0.00058 1.00144 0.00054 1.00098 0.00053 1.00128 0.00050 1.00053 0.00051 1.00150 0.00053 1.00012 0.00054 1.00116 0.00058 0.99958 0.00061 1.00114 0.00064 1.00034 0.00066 0.99894 0.00068 1.00043 0.00074 
57507.0112517 1.4135 1.00102 0.00015 1.00172 0.00106 1.00165 0.00093 1.00136 0.00073 1.00157 0.00064 1.00106 0.00058 1.00193 0.00054 1.00229 0.00053 1.00223 0.00050 1.00099 0.00051 1.00274 0.00053 1.00150 0.00054 1.00049 0.00058 1.00158 0.00061 1.00128 0.00064 1.00093 0.00066 0.99982 0.00068 1.00084 0.00074 
57507.0120850 1.4074 1.00074 0.00015 1.00279 0.00106 1.00195 0.00093 1.00096 0.00073 1.00182 0.00064 1.00196 0.00058 1.00172 0.00054 1.00051 0.00053 1.00169 0.00050 1.00144 0.00052 1.00094 0.00053 1.00161 0.00054 1.00051 0.00058 1.00112 0.00062 1.00035 0.00064 0.99970 0.00066 1.00054 0.00068 1.00003 0.00074 
57507.0129762 1.4010 1.00035 0.00015 1.00357 0.00106 0.99943 0.00093 0.99972 0.00073 1.00187 0.00064 1.00028 0.00058 1.00076 0.00054 0.99972 0.00052 1.00162 0.00050 1.00081 0.00051 1.00086 0.00053 1.00046 0.00054 1.00010 0.00058 1.00065 0.00061 0.99989 0.00064 1.00080 0.00066 0.99992 0.00068 1.00017 0.00074 
57507.0137980 1.3951 1.00081 0.00015 1.00056 0.00106 0.99972 0.00093 1.00085 0.00073 1.00284 0.00064 1.00099 0.00058 1.00208 0.00054 1.00114 0.00053 1.00128 0.00050 1.00232 0.00051 1.00119 0.00053 1.00161 0.00054 1.00080 0.00058 1.00092 0.00062 1.00062 0.00064 1.00010 0.00066 1.00100 0.00068 1.00133 0.00074 
57507.0146198 1.3894 1.00054 0.00015 1.00255 0.00106 1.00045 0.00093 1.00013 0.00073 1.00126 0.00064 1.00050 0.00058 1.00195 0.00054 1.00106 0.00052 1.00124 0.00050 1.00091 0.00051 1.00097 0.00053 1.00188 0.00054 1.00047 0.00058 1.00088 0.00062 1.00035 0.00064 0.99937 0.00066 1.00050 0.00068 1.00036 0.00074 
57507.0154415 1.3837 1.00058 0.00015 1.00313 0.00106 1.00189 0.00093 1.00158 0.00072 1.00110 0.00064 1.00129 0.00058 1.00248 0.00054 1.00026 0.00052 1.00095 0.00050 1.00109 0.00051 1.00135 0.00053 1.00081 0.00054 0.99899 0.00058 0.99996 0.00061 0.99992 0.00064 1.00047 0.00066 0.99970 0.00068 1.00202 0.00074 
57507.0162633 1.3780 1.00049 0.00015 1.00059 0.00106 0.99826 0.00092 0.99995 0.00072 1.00017 0.00064 1.00145 0.00058 1.00142 0.00054 0.99989 0.00052 1.00083 0.00050 1.00158 0.00051 1.00138 0.00053 1.00132 0.00054 1.00122 0.00058 0.99989 0.00061 1.00163 0.00064 1.00221 0.00066 0.99925 0.00068 1.00005 0.00074 
57507.0170850 1.3725 1.00072 0.00015 1.00049 0.00106 1.00199 0.00093 0.99993 0.00073 1.00052 0.00064 1.00126 0.00058 1.00222 0.00054 1.00031 0.00053 1.00125 0.00050 1.00132 0.00052 1.00090 0.00053 0.99980 0.00054 1.00105 0.00058 1.00111 0.00062 1.00051 0.00064 1.00063 0.00066 1.00014 0.00068 1.00112 0.00074 
57507.0178952 1.3670 1.00117 0.00015 1.00504 0.00106 1.00160 0.00093 1.00265 0.00073 1.00209 0.00064 1.00090 0.00058 1.00167 0.00054 1.00162 0.00053 1.00142 0.00050 1.00152 0.00052 1.00115 0.00053 1.00099 0.00055 1.00224 0.00058 1.00063 0.00062 0.99938 0.00064 1.00069 0.00066 1.00078 0.00068 1.00127 0.00074 
57507.0187170 1.3616 1.00103 0.00015 1.00358 0.00106 1.00129 0.00093 1.00175 0.00073 1.00143 0.00064 1.00086 0.00058 1.00095 0.00054 1.00129 0.00052 1.00102 0.00050 1.00067 0.00051 1.00169 0.00053 1.00111 0.00054 0.99987 0.00058 1.00147 0.00062 1.00097 0.00064 1.00076 0.00066 1.00096 0.00068 1.00247 0.00074 
57507.0195387 1.3562 1.00148 0.00015 1.00134 0.00105 1.00092 0.00092 1.00150 0.00072 1.00092 0.00064 1.00119 0.00058 1.00265 0.00054 1.00206 0.00052 1.00204 0.00050 1.00295 0.00051 1.00098 0.00053 1.00119 0.00054 1.00143 0.00058 1.00216 0.00062 1.00204 0.00064 1.00011 0.00066 1.00157 0.00068 1.00152 0.00074 
57507.0203605 1.3510 1.00095 0.00015 1.00048 0.00105 1.00191 0.00092 1.00028 0.00072 1.00075 0.00064 1.00026 0.00058 1.00169 0.00054 1.00024 0.00052 1.00168 0.00050 1.00131 0.00051 1.00093 0.00053 1.00096 0.00054 1.00133 0.00058 1.00096 0.00061 1.00147 0.00064 1.00047 0.00066 1.00107 0.00068 1.00151 0.00074 
57507.0211823 1.3457 1.00138 0.00015 1.00204 0.00105 1.00099 0.00092 1.00037 0.00072 1.00097 0.00064 1.00244 0.00058 1.00190 0.00054 1.00034 0.00052 1.00203 0.00050 1.00153 0.00051 1.00232 0.00053 1.00192 0.00054 1.00082 0.00058 1.00188 0.00062 1.00054 0.00064 1.00083 0.00066 1.00123 0.00068 1.00294 0.00074 
57507.0220040 1.3406 1.00136 0.00015 1.00268 0.00105 1.00122 0.00092 1.00234 0.00072 1.00230 0.00064 1.00150 0.00058 1.00171 0.00054 1.00001 0.00052 1.00172 0.00050 1.00146 0.00051 1.00117 0.00053 1.00115 0.00054 1.00206 0.00058 1.00264 0.00061 1.00089 0.00064 1.00020 0.00066 1.00086 0.00068 1.00169 0.00074 
57507.0228258 1.3354 1.00018 0.00015 1.00001 0.00105 0.99999 0.00092 0.99990 0.00072 1.00101 0.00064 0.99993 0.00057 1.00064 0.00054 0.99991 0.00052 1.00153 0.00050 0.99999 0.00051 0.99992 0.00053 1.00058 0.00054 1.00046 0.00058 0.99982 0.00061 0.99989 0.00064 0.99909 0.00066 1.00044 0.00068 1.00011 0.00074 
57507.0236360 1.3305 1.00159 0.00015 1.00039 0.00105 1.00218 0.00092 1.00052 0.00072 1.00142 0.00063 1.00099 0.00058 1.00104 0.00054 1.00153 0.00052 1.00205 0.00050 1.00195 0.00051 1.00250 0.00053 1.00277 0.00054 1.00128 0.00058 1.00127 0.00061 1.00144 0.00064 1.00176 0.00066 1.00268 0.00068 1.00188 0.00074 
57507.0244577 1.3255 1.00196 0.00015 1.00452 0.00105 1.00078 0.00092 1.00115 0.00072 1.00244 0.00064 1.00174 0.00058 1.00182 0.00054 1.00167 0.00052 1.00419 0.00050 1.00132 0.00051 1.00243 0.00053 1.00145 0.00054 1.00195 0.00058 1.00211 0.00062 1.00166 0.00064 1.00013 0.00066 1.00231 0.00068 1.00168 0.00074 
57507.0253605 1.3200 1.00159 0.00015 1.00167 0.00105 1.00054 0.00092 1.00106 0.00072 1.00171 0.00063 1.00149 0.00058 1.00193 0.00054 1.00203 0.00052 1.00152 0.00050 1.00208 0.00051 1.00111 0.00053 1.00240 0.00054 1.00103 0.00058 1.00092 0.00062 1.00118 0.00064 1.00166 0.00066 1.00231 0.00068 1.00197 0.00074 
57507.0261938 1.3151 1.00151 0.00015 1.00459 0.00105 1.00061 0.00092 1.00240 0.00072 1.00014 0.00063 1.00053 0.00058 1.00136 0.00054 1.00113 0.00052 1.00106 0.00050 1.00307 0.00051 1.00136 0.00053 1.00069 0.00054 1.00078 0.00058 1.00136 0.00062 1.00097 0.00064 1.00257 0.00066 1.00231 0.00068 1.00205 0.00074 
57507.0270040 1.3104 1.00157 0.00015 1.00293 0.00106 1.00083 0.00093 1.00241 0.00073 1.00171 0.00064 1.00118 0.00058 1.00192 0.00054 1.00235 0.00053 1.00120 0.00051 1.00167 0.00052 1.00173 0.00054 1.00202 0.00055 1.00146 0.00059 1.00163 0.00062 1.00092 0.00064 1.00076 0.00066 1.00017 0.00069 1.00197 0.00075 
57507.0278258 1.3057 1.00135 0.00015 1.00205 0.00107 0.99947 0.00094 1.00253 0.00074 1.00051 0.00065 1.00095 0.00059 1.00217 0.00055 1.00109 0.00053 1.00154 0.00051 1.00141 0.00052 1.00120 0.00054 1.00159 0.00056 1.00048 0.00060 1.00175 0.00063 1.00011 0.00065 1.00090 0.00067 1.00262 0.00070 1.00260 0.00076 
57507.0286475 1.3010 1.00177 0.00015 1.00280 0.00105 1.00090 0.00092 1.00156 0.00072 1.00012 0.00063 1.00139 0.00058 1.00251 0.00054 1.00068 0.00052 1.00225 0.00050 1.00314 0.00051 1.00099 0.00053 1.00105 0.00054 1.00179 0.00058 1.00230 0.00062 1.00209 0.00064 1.00181 0.00066 1.00204 0.00069 1.00197 0.00074 
57507.0294693 1.2963 1.00122 0.00015 1.00122 0.00105 0.99959 0.00092 1.00063 0.00072 1.00144 0.00063 1.00188 0.00058 1.00102 0.00054 1.00001 0.00052 1.00213 0.00050 1.00007 0.00051 1.00098 0.00053 1.00213 0.00054 1.00153 0.00058 1.00108 0.00062 1.00163 0.00064 1.00144 0.00066 1.00038 0.00069 1.00190 0.00074 
57507.0302911 1.2918 1.00125 0.00015 0.99997 0.00105 1.00007 0.00092 1.00090 0.00072 1.00301 0.00063 0.99984 0.00057 1.00088 0.00054 1.00174 0.00052 1.00107 0.00050 1.00130 0.00051 1.00069 0.00053 1.00153 0.00054 1.00201 0.00058 1.00182 0.00062 1.00079 0.00064 1.00072 0.00066 1.00209 0.00069 1.00028 0.00074 
57507.0311012 1.2873 1.00203 0.00015 0.99930 0.00104 0.99981 0.00092 1.00093 0.00072 1.00240 0.00063 1.00206 0.00057 1.00251 0.00054 1.00115 0.00052 1.00285 0.00050 1.00212 0.00051 1.00219 0.00053 1.00270 0.00054 1.00251 0.00058 1.00178 0.00062 1.00226 0.00064 1.00184 0.00066 1.00179 0.00069 1.00201 0.00074 
57507.0319230 1.2828 1.00136 0.00015 1.00293 0.00104 1.00232 0.00092 1.00009 0.00072 1.00115 0.00063 0.99989 0.00057 1.00161 0.00054 1.00091 0.00052 1.00101 0.00050 1.00155 0.00051 1.00114 0.00053 1.00158 0.00054 1.00247 0.00058 1.00168 0.00062 1.00168 0.00064 1.00042 0.00066 1.00130 0.00069 1.00135 0.00074 
57507.0327448 1.2784 1.00156 0.00015 1.00191 0.00104 1.00003 0.00092 1.00038 0.00072 1.00089 0.00063 1.00144 0.00057 1.00218 0.00054 1.00025 0.00052 1.00315 0.00050 1.00149 0.00051 1.00172 0.00053 1.00121 0.00054 1.00167 0.00058 1.00187 0.00062 1.00135 0.00064 1.00127 0.00066 1.00170 0.00069 1.00234 0.00074 
57507.0335665 1.2741 1.00166 0.00015 1.00207 0.00104 1.00024 0.00092 1.00096 0.00072 1.00143 0.00063 1.00016 0.00057 1.00101 0.00054 1.00133 0.00052 1.00195 0.00050 1.00156 0.00051 1.00169 0.00053 1.00205 0.00054 1.00235 0.00058 1.00189 0.00062 1.00103 0.00064 1.00170 0.00066 1.00089 0.00069 1.00199 0.00074 
57507.0343883 1.2697 1.00054 0.00015 1.00105 0.00104 0.99960 0.00092 1.00002 0.00072 1.00096 0.00063 1.00034 0.00057 1.00037 0.00054 0.99986 0.00052 0.99988 0.00050 1.00068 0.00051 1.00013 0.00053 1.00086 0.00054 1.00060 0.00058 1.00129 0.00062 1.00032 0.00064 0.99986 0.00066 1.00093 0.00069 0.99997 0.00074 
57507.0352100 1.2655 1.00063 0.00015 1.00172 0.00104 1.00023 0.00092 1.00068 0.00072 1.00023 0.00063 0.99942 0.00057 1.00053 0.00054 0.99968 0.00052 1.00063 0.00050 1.00049 0.00051 1.00041 0.00053 1.00011 0.00054 1.00051 0.00058 1.00013 0.00062 1.00077 0.00064 1.00048 0.00066 1.00170 0.00069 1.00079 0.00074 
57507.0360318 1.2613 1.00012 0.00015 1.00161 0.00104 0.99866 0.00091 0.99906 0.00072 0.99988 0.00063 0.99924 0.00057 1.00008 0.00054 0.99976 0.00052 1.00078 0.00050 0.99902 0.00051 1.00017 0.00053 0.99991 0.00054 1.00172 0.00058 0.99889 0.00062 0.99910 0.00064 0.99927 0.00066 1.00123 0.00069 1.00049 0.00074 
57507.0368536 1.2571 0.99916 0.00015 1.00162 0.00105 0.99906 0.00092 0.99958 0.00072 1.00029 0.00063 0.99767 0.00057 0.99905 0.00054 0.99938 0.00052 0.99929 0.00050 0.99828 0.00051 0.99831 0.00053 0.99947 0.00054 0.99893 0.00058 0.99914 0.00062 0.99850 0.00064 0.99873 0.00066 1.00014 0.00069 0.99977 0.00074 
57507.0377679 1.2525 0.99872 0.00015 0.99906 0.00104 0.99932 0.00092 0.99944 0.00072 0.99956 0.00063 0.99894 0.00057 0.99875 0.00054 0.99822 0.00052 0.99917 0.00050 0.99781 0.00051 0.99763 0.00053 0.99886 0.00054 0.99807 0.00059 0.99844 0.00062 0.99939 0.00064 0.99827 0.00066 0.99798 0.00069 0.99967 0.00074 
57507.0385897 1.2485 0.99715 0.00015 0.99840 0.00104 0.99799 0.00092 0.99745 0.00072 0.99617 0.00063 0.99663 0.00057 0.99767 0.00054 0.99715 0.00052 0.99640 0.00050 0.99760 0.00051 0.99675 0.00053 0.99743 0.00054 0.99654 0.00059 0.99675 0.00062 0.99696 0.00064 0.99651 0.00066 0.99619 0.00069 0.99833 0.00074 
57507.0393998 1.2445 0.99696 0.00015 0.99762 0.00104 0.99728 0.00092 0.99660 0.00072 0.99766 0.00063 0.99666 0.00057 0.99724 0.00054 0.99584 0.00052 0.99750 0.00050 0.99702 0.00051 0.99694 0.00053 0.99636 0.00054 0.99711 0.00059 0.99644 0.00062 0.99571 0.00064 0.99534 0.00066 0.99734 0.00069 0.99789 0.00074 
57507.0402216 1.2406 0.99625 0.00015 0.99692 0.00104 0.99588 0.00091 0.99475 0.00071 0.99669 0.00063 0.99525 0.00057 0.99647 0.00054 0.99482 0.00052 0.99696 0.00050 0.99650 0.00051 0.99586 0.00053 0.99664 0.00054 0.99694 0.00059 0.99497 0.00062 0.99476 0.00064 0.99483 0.00066 0.99617 0.00069 0.99705 0.00074 
57507.0410434 1.2367 0.99457 0.00015 0.99720 0.00104 0.99496 0.00091 0.99551 0.00071 0.99505 0.00063 0.99476 0.00057 0.99432 0.00054 0.99407 0.00052 0.99422 0.00050 0.99465 0.00051 0.99346 0.00053 0.99405 0.00054 0.99451 0.00058 0.99502 0.00062 0.99408 0.00064 0.99305 0.00066 0.99421 0.00069 0.99463 0.00074 
57507.0418651 1.2328 0.99331 0.00015 0.99310 0.00104 0.99349 0.00091 0.99320 0.00071 0.99347 0.00063 0.99260 0.00057 0.99258 0.00053 0.99337 0.00052 0.99358 0.00050 0.99316 0.00051 0.99299 0.00053 0.99332 0.00054 0.99345 0.00058 0.99293 0.00062 0.99335 0.00064 0.99256 0.00066 0.99392 0.00069 0.99357 0.00074 
57507.0426869 1.2290 0.99217 0.00015 0.99079 0.00104 0.98983 0.00091 0.99174 0.00071 0.99196 0.00063 0.99225 0.00057 0.99299 0.00053 0.99253 0.00052 0.99246 0.00050 0.99160 0.00051 0.99146 0.00053 0.99150 0.00054 0.99196 0.00058 0.99298 0.00062 0.99101 0.00064 0.99065 0.00066 0.99210 0.00069 0.99290 0.00074 
57507.0434971 1.2252 0.99155 0.00015 0.99304 0.00104 0.99220 0.00091 0.99154 0.00071 0.99270 0.00063 0.98986 0.00057 0.99170 0.00053 0.99122 0.00052 0.99160 0.00050 0.99046 0.00051 0.99091 0.00053 0.99039 0.00054 0.99136 0.00058 0.99130 0.00061 0.99157 0.00064 0.99237 0.00066 0.99088 0.00068 0.99165 0.00074 
57507.0443188 1.2215 0.99038 0.00015 0.99140 0.00104 0.98849 0.00091 0.98967 0.00071 0.99130 0.00063 0.99000 0.00057 0.98973 0.00053 0.99024 0.00052 0.99092 0.00050 0.99086 0.00051 0.98865 0.00053 0.98950 0.00054 0.99066 0.00058 0.99042 0.00061 0.98990 0.00064 0.99012 0.00066 0.99048 0.00068 0.98986 0.00074 
57507.0451406 1.2178 0.98938 0.00015 0.98798 0.00103 0.98909 0.00091 0.98994 0.00071 0.99106 0.00063 0.98821 0.00057 0.98980 0.00053 0.98842 0.00052 0.99064 0.00050 0.98975 0.00051 0.98930 0.00053 0.98862 0.00054 0.98873 0.00058 0.98818 0.00061 0.98915 0.00064 0.98876 0.00066 0.98789 0.00068 0.98995 0.00074 
57507.0459623 1.2142 0.98852 0.00015 0.99005 0.00104 0.98726 0.00091 0.98895 0.00071 0.98985 0.00063 0.98792 0.00057 0.98930 0.00053 0.98759 0.00052 0.98840 0.00050 0.98837 0.00051 0.98805 0.00053 0.98789 0.00054 0.98888 0.00058 0.98856 0.00061 0.98678 0.00064 0.98726 0.00066 0.98880 0.00068 0.98783 0.00074 
57507.0467841 1.2106 0.98734 0.00015 0.98793 0.00104 0.98775 0.00091 0.98756 0.00071 0.98764 0.00063 0.98669 0.00057 0.98871 0.00053 0.98624 0.00052 0.98696 0.00050 0.98690 0.00051 0.98652 0.00053 0.98655 0.00054 0.98732 0.00058 0.98676 0.00061 0.98805 0.00064 0.98718 0.00066 0.98737 0.00068 0.98577 0.00074 
57507.0476059 1.2071 0.98669 0.00015 0.98833 0.00104 0.98635 0.00091 0.98776 0.00071 0.98705 0.00063 0.98667 0.00057 0.98677 0.00053 0.98577 0.00052 0.98665 0.00050 0.98769 0.00051 0.98536 0.00053 0.98593 0.00054 0.98700 0.00058 0.98493 0.00061 0.98610 0.00064 0.98650 0.00066 0.98610 0.00068 0.98557 0.00074 
57507.0484276 1.2036 0.98565 0.00015 0.98624 0.00104 0.98574 0.00091 0.98652 0.00071 0.98451 0.00063 0.98418 0.00057 0.98677 0.00053 0.98464 0.00052 0.98513 0.00050 0.98504 0.00051 0.98519 0.00053 0.98639 0.00054 0.98548 0.00058 0.98396 0.00061 0.98634 0.00064 0.98584 0.00066 0.98619 0.00068 0.98546 0.00074 
57507.0492494 1.2001 0.98502 0.00015 0.98580 0.00104 0.98418 0.00091 0.98418 0.00071 0.98596 0.00063 0.98582 0.00057 0.98431 0.00053 0.98529 0.00052 0.98518 0.00050 0.98384 0.00051 0.98488 0.00053 0.98438 0.00054 0.98459 0.00058 0.98416 0.00061 0.98458 0.00063 0.98339 0.00065 0.98508 0.00068 0.98561 0.00073 
57507.0501290 1.1965 0.98475 0.00015 0.98381 0.00104 0.98506 0.00091 0.98503 0.00071 0.98429 0.00062 0.98450 0.00057 0.98464 0.00053 0.98453 0.00052 0.98470 0.00050 0.98433 0.00051 0.98431 0.00053 0.98441 0.00054 0.98414 0.00058 0.98549 0.00061 0.98431 0.00064 0.98369 0.00065 0.98342 0.00068 0.98449 0.00073 
57507.0509508 1.1931 0.98444 0.00015 0.98484 0.00104 0.98252 0.00091 0.98389 0.00071 0.98434 0.00063 0.98392 0.00057 0.98429 0.00053 0.98429 0.00052 0.98463 0.00050 0.98381 0.00051 0.98398 0.00053 0.98479 0.00054 0.98518 0.00058 0.98458 0.00062 0.98405 0.00064 0.98293 0.00066 0.98442 0.00069 0.98335 0.00074 
57507.0517725 1.1897 0.98416 0.00015 0.98436 0.00104 0.98613 0.00092 0.98346 0.00071 0.98410 0.00063 0.98341 0.00057 0.98485 0.00053 0.98502 0.00052 0.98476 0.00050 0.98316 0.00051 0.98417 0.00053 0.98283 0.00054 0.98340 0.00058 0.98324 0.00061 0.98269 0.00064 0.98320 0.00066 0.98412 0.00069 0.98496 0.00074 
57507.0525943 1.1864 0.98386 0.00015 0.98227 0.00104 0.98223 0.00091 0.98316 0.00071 0.98492 0.00063 0.98322 0.00057 0.98393 0.00053 0.98338 0.00052 0.98312 0.00050 0.98330 0.00051 0.98353 0.00053 0.98439 0.00054 0.98419 0.00058 0.98187 0.00061 0.98488 0.00064 0.98311 0.00066 0.98266 0.00068 0.98513 0.00074 
57507.0534161 1.1832 0.98316 0.00015 0.98165 0.00104 0.98338 0.00092 0.98368 0.00071 0.98265 0.00063 0.98255 0.00057 0.98154 0.00053 0.98398 0.00052 0.98198 0.00050 0.98256 0.00051 0.98303 0.00053 0.98338 0.00054 0.98412 0.00058 0.98394 0.00061 0.98240 0.00064 0.98454 0.00066 0.98156 0.00068 0.98271 0.00074 
57507.0542262 1.1800 0.98274 0.00015 0.98252 0.00104 0.98283 0.00092 0.98095 0.00071 0.98187 0.00063 0.98158 0.00057 0.98326 0.00053 0.98229 0.00052 0.98370 0.00050 0.98198 0.00051 0.98248 0.00053 0.98248 0.00054 0.98340 0.00058 0.98285 0.00061 0.98285 0.00064 0.98318 0.00066 0.98140 0.00068 0.98106 0.00073 
57507.0550480 1.1768 0.98345 0.00015 0.98387 0.00104 0.98429 0.00092 0.98428 0.00071 0.98338 0.00063 0.98146 0.00057 0.98298 0.00053 0.98257 0.00052 0.98397 0.00050 0.98350 0.00051 0.98285 0.00053 0.98346 0.00054 0.98402 0.00058 0.98429 0.00061 0.98304 0.00064 0.98258 0.00066 0.98251 0.00068 0.98387 0.00074 
57507.0558698 1.1737 0.98291 0.00015 0.98282 0.00104 0.98327 0.00092 0.98221 0.00071 0.98142 0.00063 0.98234 0.00057 0.98199 0.00053 0.98193 0.00052 0.98248 0.00050 0.98193 0.00051 0.98267 0.00053 0.98200 0.00054 0.98449 0.00058 0.98215 0.00061 0.98272 0.00064 0.98393 0.00066 0.98300 0.00068 0.98387 0.00074 
57507.0566915 1.1705 0.98213 0.00015 0.98065 0.00104 0.98091 0.00092 0.98149 0.00071 0.98169 0.00063 0.98204 0.00057 0.98204 0.00053 0.98150 0.00052 0.98259 0.00050 0.98197 0.00051 0.98239 0.00053 0.98127 0.00054 0.98231 0.00058 0.98220 0.00061 0.98205 0.00064 0.98066 0.00066 0.98214 0.00068 0.98161 0.00073 
57507.0575133 1.1675 0.98230 0.00015 0.98103 0.00104 0.98023 0.00092 0.98086 0.00071 0.98158 0.00063 0.98077 0.00057 0.98119 0.00053 0.98230 0.00052 0.98265 0.00050 0.98201 0.00051 0.98167 0.00053 0.98208 0.00054 0.98278 0.00058 0.98238 0.00061 0.98145 0.00064 0.98286 0.00066 0.98222 0.00068 0.98239 0.00074 
57507.0583350 1.1644 0.98151 0.00015 0.98005 0.00104 0.97959 0.00092 0.97974 0.00071 0.98057 0.00063 0.98000 0.00057 0.98058 0.00053 0.98084 0.00052 0.98157 0.00050 0.98103 0.00051 0.98234 0.00053 0.98164 0.00054 0.98269 0.00058 0.98252 0.00061 0.98214 0.00064 0.98128 0.00066 0.98065 0.00068 0.98084 0.00074 
57507.0591452 1.1615 0.98142 0.00015 0.98153 0.00105 0.98048 0.00092 0.98075 0.00071 0.98124 0.00063 0.98011 0.00057 0.98064 0.00053 0.98155 0.00052 0.98146 0.00050 0.98115 0.00051 0.98095 0.00053 0.98062 0.00054 0.98147 0.00058 0.98150 0.00061 0.98126 0.00064 0.98175 0.00066 0.98126 0.00068 0.98170 0.00074 
57507.0599670 1.1585 0.98162 0.00015 0.98087 0.00105 0.98085 0.00092 0.98093 0.00071 0.98025 0.00063 0.98039 0.00057 0.98101 0.00053 0.98161 0.00052 0.98214 0.00050 0.98100 0.00051 0.98046 0.00053 0.98176 0.00054 0.98193 0.00058 0.98257 0.00062 0.98217 0.00064 0.98169 0.00066 0.98117 0.00068 0.98218 0.00074 
57507.0607887 1.1556 0.98163 0.00015 0.98000 0.00105 0.98052 0.00092 0.98145 0.00072 0.98111 0.00063 0.98115 0.00057 0.98205 0.00054 0.98079 0.00052 0.98130 0.00050 0.98144 0.00051 0.98133 0.00053 0.98141 0.00054 0.98145 0.00058 0.98073 0.00062 0.98232 0.00064 0.98173 0.00066 0.98205 0.00069 0.98133 0.00074 
57507.0616105 1.1527 0.98146 0.00015 0.97978 0.00105 0.98096 0.00092 0.98014 0.00072 0.98281 0.00063 0.98218 0.00057 0.98097 0.00054 0.98044 0.00052 0.98225 0.00050 0.98075 0.00051 0.98005 0.00053 0.98150 0.00054 0.98221 0.00059 0.98106 0.00062 0.98127 0.00064 0.98175 0.00066 0.98095 0.00069 0.98158 0.00074 
57507.0625364 1.1495 0.98110 0.00015 0.98046 0.00105 0.97839 0.00092 0.97985 0.00072 0.98041 0.00063 0.97983 0.00057 0.98212 0.00054 0.98046 0.00052 0.98015 0.00050 0.98104 0.00051 0.98065 0.00053 0.98102 0.00054 0.98138 0.00058 0.98072 0.00062 0.98151 0.00064 0.98307 0.00066 0.98032 0.00069 0.97998 0.00074 
57507.0633582 1.1467 0.98025 0.00015 0.97743 0.00105 0.98019 0.00092 0.97998 0.00072 0.98016 0.00063 0.97916 0.00057 0.97902 0.00053 0.98016 0.00052 0.98073 0.00050 0.97928 0.00051 0.98055 0.00053 0.97933 0.00054 0.98062 0.00058 0.98098 0.00061 0.98067 0.00063 0.97977 0.00065 0.98068 0.00068 0.98066 0.00073 
57507.0641799 1.1440 0.98055 0.00015 0.97552 0.00105 0.98018 0.00092 0.97912 0.00072 0.98045 0.00063 0.97849 0.00057 0.97930 0.00053 0.97993 0.00052 0.98044 0.00050 0.98004 0.00051 0.98052 0.00053 0.98044 0.00054 0.98128 0.00058 0.98146 0.00061 0.98130 0.00063 0.98114 0.00066 0.98148 0.00068 0.97957 0.00073 
57507.0650017 1.1412 0.98036 0.00015 0.97783 0.00105 0.98001 0.00092 0.98047 0.00072 0.97975 0.00063 0.97970 0.00057 0.98002 0.00053 0.97926 0.00052 0.98064 0.00050 0.98048 0.00051 0.97980 0.00053 0.97915 0.00054 0.98112 0.00058 0.98035 0.00061 0.97997 0.00063 0.97979 0.00065 0.98041 0.00068 0.98059 0.00073 
57507.0658235 1.1385 0.98025 0.00015 0.97853 0.00105 0.98036 0.00092 0.98033 0.00072 0.97916 0.00063 0.97916 0.00057 0.97948 0.00053 0.97981 0.00052 0.97997 0.00050 0.98035 0.00051 0.98053 0.00053 0.98011 0.00054 0.98021 0.00058 0.98075 0.00061 0.97946 0.00063 0.98047 0.00065 0.97901 0.00068 0.98110 0.00073 
57507.0666336 1.1359 0.98089 0.00015 0.97683 0.00105 0.97815 0.00092 0.98004 0.00072 0.98072 0.00063 0.97973 0.00057 0.98002 0.00053 0.98076 0.00052 0.98109 0.00050 0.98033 0.00051 0.98100 0.00053 0.98035 0.00054 0.98179 0.00058 0.98269 0.00061 0.98009 0.00063 0.98169 0.00065 0.98065 0.00068 0.98061 0.00073 
57507.0674554 1.1332 0.98044 0.00015 0.97658 0.00105 0.97856 0.00092 0.97983 0.00072 0.97950 0.00063 0.98006 0.00057 0.97996 0.00053 0.98000 0.00052 0.98014 0.00050 0.97971 0.00051 0.97952 0.00053 0.97927 0.00054 0.98132 0.00058 0.98133 0.00061 0.98039 0.00063 0.98146 0.00065 0.98069 0.00068 0.98127 0.00073 
57507.0682772 1.1306 0.98004 0.00015 0.97977 0.00105 0.97820 0.00093 0.97826 0.00072 0.97863 0.00063 0.97894 0.00057 0.97958 0.00053 0.97940 0.00052 0.97900 0.00050 0.98036 0.00051 0.97908 0.00053 0.98097 0.00054 0.98043 0.00058 0.98025 0.00061 0.98027 0.00063 0.98115 0.00066 0.98031 0.00068 0.97874 0.00073 
57507.0690989 1.1281 0.97984 0.00015 0.97942 0.00105 0.97846 0.00093 0.97771 0.00072 0.97862 0.00063 0.98020 0.00057 0.97915 0.00054 0.98002 0.00052 0.98012 0.00050 0.97837 0.00051 0.98055 0.00053 0.97878 0.00054 0.97936 0.00058 0.97977 0.00061 0.97984 0.00064 0.98020 0.00066 0.98007 0.00068 0.97958 0.00073 
57507.0699207 1.1255 0.97992 0.00015 0.97796 0.00105 0.97837 0.00093 0.97948 0.00072 0.97896 0.00063 0.97905 0.00057 0.97926 0.00054 0.97916 0.00052 0.97978 0.00050 0.97984 0.00051 0.97971 0.00053 0.98100 0.00054 0.98099 0.00058 0.97906 0.00061 0.98031 0.00064 0.97961 0.00066 0.97973 0.00068 0.97923 0.00073 
57507.0707424 1.1230 0.98003 0.00015 0.97791 0.00105 0.98003 0.00093 0.97965 0.00072 0.97947 0.00063 0.97944 0.00057 0.97974 0.00054 0.97946 0.00052 0.98029 0.00050 0.98034 0.00051 0.97912 0.00053 0.98084 0.00054 0.97987 0.00058 0.98001 0.00061 0.98019 0.00064 0.97973 0.00066 0.97930 0.00068 0.97977 0.00073 
57507.0715642 1.1206 0.98005 0.00015 0.97795 0.00105 0.97788 0.00093 0.98015 0.00072 0.97981 0.00063 0.97949 0.00057 0.98036 0.00054 0.97969 0.00052 0.98024 0.00050 0.98002 0.00051 0.98047 0.00053 0.97999 0.00054 0.97980 0.00058 0.97870 0.00061 0.97839 0.00064 0.98031 0.00066 0.97997 0.00068 0.98033 0.00073 
57507.0723744 1.1182 0.98010 0.00015 0.97734 0.00105 0.97803 0.00093 0.98077 0.00072 0.97964 0.00063 0.97935 0.00057 0.97935 0.00054 0.98005 0.00052 0.98030 0.00050 0.98018 0.00051 0.97921 0.00053 0.97901 0.00054 0.97984 0.00058 0.97962 0.00061 0.97930 0.00064 0.98078 0.00066 0.97970 0.00069 0.98137 0.00074 
57507.0731961 1.1157 0.97960 0.00015 0.97905 0.00105 0.97766 0.00093 0.97843 0.00072 0.97811 0.00063 0.97728 0.00057 0.97929 0.00054 0.97862 0.00052 0.98145 0.00050 0.97951 0.00051 0.97961 0.00053 0.97862 0.00054 0.97966 0.00058 0.97958 0.00061 0.97939 0.00064 0.97977 0.00066 0.97941 0.00069 0.97996 0.00074 
57507.0740179 1.1134 0.97936 0.00015 0.97595 0.00105 0.97705 0.00093 0.97911 0.00072 0.97925 0.00063 0.97895 0.00057 0.97999 0.00054 0.97803 0.00052 0.97910 0.00050 0.97952 0.00051 0.97969 0.00053 0.97889 0.00054 0.97895 0.00058 0.97862 0.00061 0.97867 0.00064 0.97876 0.00066 0.98049 0.00069 0.97945 0.00074 
57507.0749091 1.1108 0.97973 0.00015 0.97580 0.00106 0.97756 0.00093 0.97893 0.00072 0.97948 0.00063 0.97966 0.00057 0.97908 0.00054 0.97886 0.00052 0.97861 0.00050 0.97851 0.00051 0.97913 0.00053 0.97836 0.00054 0.97993 0.00059 0.98148 0.00062 0.97892 0.00064 0.98224 0.00066 0.98032 0.00069 0.97986 0.00074 
57507.0757309 1.1085 0.97940 0.00015 0.97411 0.00105 0.97969 0.00093 0.97761 0.00072 0.97978 0.00063 0.97894 0.00057 0.97994 0.00054 0.97907 0.00052 0.97901 0.00050 0.97848 0.00051 0.97829 0.00053 0.97771 0.00054 0.97982 0.00059 0.97946 0.00062 0.98003 0.00064 0.98059 0.00066 0.97960 0.00069 0.97835 0.00074 
57507.0765526 1.1062 0.97897 0.00015 0.97749 0.00106 0.97578 0.00093 0.97761 0.00072 0.97847 0.00063 0.97799 0.00057 0.97862 0.00054 0.97852 0.00052 0.97822 0.00050 0.97869 0.00051 0.97798 0.00053 0.97900 0.00054 0.97935 0.00058 0.97788 0.00061 0.97901 0.00064 0.97960 0.00066 0.97971 0.00068 0.98010 0.00073 
57507.0773744 1.1040 0.97894 0.00015 0.97685 0.00106 0.97709 0.00093 0.97778 0.00072 0.97822 0.00063 0.97761 0.00057 0.97849 0.00054 0.97775 0.00052 0.97883 0.00050 0.97942 0.00051 0.97908 0.00053 0.97785 0.00054 0.97975 0.00058 0.98015 0.00061 0.97825 0.00064 0.97929 0.00066 0.97851 0.00068 0.97876 0.00073 
57507.0781961 1.1017 0.97909 0.00015 0.97464 0.00105 0.97690 0.00093 0.97848 0.00072 0.97695 0.00063 0.97777 0.00057 0.97919 0.00054 0.97763 0.00052 0.97826 0.00050 0.97996 0.00051 0.97969 0.00053 0.97779 0.00054 0.98049 0.00058 0.97845 0.00061 0.97877 0.00064 0.97911 0.00066 0.97893 0.00068 0.98027 0.00074 
57507.0790063 1.0996 0.97950 0.00015 0.98402 0.00106 0.97661 0.00093 0.97695 0.00072 0.97802 0.00063 0.97691 0.00057 0.97895 0.00054 0.98060 0.00052 0.97853 0.00050 0.97861 0.00051 0.97822 0.00053 0.97870 0.00054 0.98003 0.00058 0.97948 0.00061 0.97904 0.00064 0.97914 0.00066 0.97934 0.00068 0.98122 0.00073 
57507.0798281 1.0974 0.97891 0.00015 0.97696 0.00105 0.97587 0.00093 0.97700 0.00072 0.97735 0.00063 0.97749 0.00057 0.97718 0.00054 0.97783 0.00052 0.97841 0.00050 0.97871 0.00051 0.97858 0.00053 0.97886 0.00054 0.97909 0.00058 0.97915 0.00061 0.97967 0.00064 0.97980 0.00066 0.97941 0.00068 0.97974 0.00073 
57507.0806498 1.0953 0.97936 0.00015 0.97778 0.00106 0.97554 0.00093 0.97607 0.00072 0.97761 0.00063 0.97747 0.00057 0.97803 0.00054 0.97759 0.00052 0.97882 0.00050 0.97866 0.00051 0.97992 0.00053 0.97867 0.00054 0.98089 0.00058 0.97982 0.00062 0.98004 0.00064 0.98011 0.00066 0.97931 0.00068 0.98109 0.00074 
57507.0814716 1.0932 0.97917 0.00015 0.97281 0.00105 0.97674 0.00093 0.97833 0.00072 0.97858 0.00063 0.97899 0.00057 0.97851 0.00054 0.97805 0.00052 0.97838 0.00050 0.97988 0.00051 0.97882 0.00053 0.97902 0.00054 0.98027 0.00058 0.97882 0.00061 0.97883 0.00064 0.97907 0.00066 0.97818 0.00068 0.98067 0.00073 
57507.0822934 1.0911 0.97925 0.00015 0.97574 0.00106 0.97695 0.00093 0.97643 0.00072 0.97729 0.00063 0.97749 0.00057 0.97905 0.00054 0.97878 0.00052 0.97856 0.00050 0.97839 0.00051 0.97874 0.00053 0.97881 0.00054 0.97934 0.00058 0.97997 0.00061 0.97921 0.00064 0.98040 0.00066 0.98051 0.00068 0.97936 0.00073 
57507.0831151 1.0891 0.97903 0.00015 0.97590 0.00106 0.97511 0.00093 0.97663 0.00072 0.97652 0.00063 0.97790 0.00057 0.97911 0.00054 0.97762 0.00052 0.97866 0.00050 0.97877 0.00051 0.97782 0.00053 0.97799 0.00054 0.98014 0.00058 0.98070 0.00061 0.97943 0.00064 0.97842 0.00065 0.97981 0.00068 0.98097 0.00073 
57507.0839369 1.0870 0.97886 0.00015 0.97379 0.00105 0.97633 0.00093 0.97696 0.00072 0.97861 0.00063 0.97757 0.00057 0.97845 0.00054 0.97802 0.00052 0.97833 0.00050 0.97875 0.00051 0.97798 0.00053 0.97794 0.00054 0.97977 0.00058 0.97943 0.00061 0.97856 0.00063 0.97882 0.00065 0.97908 0.00068 0.97994 0.00073 
57507.0847471 1.0851 0.97913 0.00015 0.97692 0.00106 0.97669 0.00093 0.97658 0.00072 0.97774 0.00063 0.97707 0.00057 0.97934 0.00054 0.97773 0.00052 0.97787 0.00050 0.97827 0.00051 0.97911 0.00053 0.97842 0.00054 0.97983 0.00058 0.97928 0.00061 0.97927 0.00063 0.98007 0.00065 0.98044 0.00068 0.97974 0.00073 
57507.0855688 1.0831 0.97917 0.00015 0.97457 0.00105 0.97746 0.00093 0.97651 0.00072 0.97736 0.00063 0.97806 0.00057 0.97799 0.00053 0.97866 0.00052 0.97854 0.00050 0.97939 0.00051 0.97823 0.00052 0.97848 0.00054 0.98009 0.00058 0.97851 0.00061 0.98012 0.00063 0.97904 0.00065 0.97978 0.00068 0.98093 0.00073 
57507.0863906 1.0812 0.97924 0.00015 0.97524 0.00105 0.97780 0.00093 0.97691 0.00072 0.97784 0.00063 0.97877 0.00057 0.97928 0.00054 0.97792 0.00052 0.97829 0.00050 0.97871 0.00051 0.97899 0.00053 0.97833 0.00054 0.97976 0.00058 0.98000 0.00061 0.97920 0.00063 0.98059 0.00065 0.98068 0.00068 0.98073 0.00073 
57507.0873049 1.0791 0.97896 0.00015 0.97367 0.00105 0.97645 0.00093 0.97720 0.00072 0.97750 0.00063 0.97853 0.00057 0.97754 0.00054 0.97866 0.00052 0.97933 0.00050 0.97797 0.00051 0.97804 0.00053 0.97853 0.00054 0.97972 0.00058 0.97843 0.00061 0.97957 0.00063 0.97923 0.00065 0.97990 0.00068 0.97978 0.00073 
57507.0881267 1.0772 0.97892 0.00015 0.97259 0.00105 0.97567 0.00093 0.97718 0.00072 0.97714 0.00063 0.97810 0.00057 0.97768 0.00054 0.97894 0.00052 0.97729 0.00050 0.97794 0.00051 0.97927 0.00053 0.97876 0.00054 0.98003 0.00058 0.97804 0.00061 0.98004 0.00063 0.97932 0.00065 0.97954 0.00068 0.98074 0.00073 
57507.0889485 1.0753 0.97847 0.00015 0.97424 0.00105 0.97463 0.00093 0.97616 0.00072 0.97615 0.00063 0.97683 0.00057 0.97803 0.00054 0.97807 0.00052 0.97752 0.00050 0.97859 0.00051 0.97771 0.00053 0.97857 0.00054 0.97918 0.00058 0.97786 0.00061 0.97955 0.00063 0.97749 0.00065 0.98073 0.00068 0.97922 0.00073 
57507.0897702 1.0735 0.97893 0.00015 0.97442 0.00106 0.97644 0.00093 0.97708 0.00072 0.97702 0.00063 0.97675 0.00057 0.97794 0.00054 0.97698 0.00052 0.97958 0.00050 0.97847 0.00051 0.97806 0.00053 0.97818 0.00054 0.97944 0.00058 0.97987 0.00061 0.97892 0.00063 0.98012 0.00065 0.97993 0.00068 0.97966 0.00073 
57507.0905920 1.0717 0.97836 0.00015 0.97346 0.00105 0.97556 0.00093 0.97515 0.00072 0.97677 0.00063 0.97595 0.00057 0.97691 0.00054 0.97804 0.00052 0.97701 0.00050 0.97719 0.00051 0.97841 0.00053 0.97816 0.00054 0.97924 0.00058 0.97828 0.00061 0.98008 0.00063 0.97965 0.00065 0.97918 0.00068 0.97949 0.00073 
57507.0914137 1.0699 0.97909 0.00015 0.97686 0.00106 0.97736 0.00093 0.97758 0.00072 0.97821 0.00063 0.97704 0.00057 0.97808 0.00054 0.97725 0.00052 0.97859 0.00050 0.97904 0.00051 0.97788 0.00053 0.97941 0.00054 0.97970 0.00058 0.97842 0.00061 0.97951 0.00063 0.97975 0.00065 0.97853 0.00068 0.98062 0.00073 
57507.0922355 1.0682 0.97877 0.00015 0.97540 0.00106 0.97615 0.00093 0.97732 0.00072 0.97744 0.00063 0.97770 0.00057 0.97869 0.00054 0.97705 0.00052 0.97779 0.00050 0.97780 0.00051 0.97752 0.00053 0.97858 0.00054 0.97882 0.00058 0.97931 0.00061 0.97802 0.00063 0.98043 0.00065 0.97956 0.00068 0.98094 0.00073 
57507.0930457 1.0665 0.97861 0.00015 0.97576 0.00106 0.97629 0.00093 0.97712 0.00072 0.97817 0.00063 0.97750 0.00057 0.97699 0.00054 0.97733 0.00052 0.97733 0.00050 0.97742 0.00051 0.97839 0.00053 0.97727 0.00054 0.97827 0.00058 0.97961 0.00061 0.97942 0.00063 0.97872 0.00065 0.97953 0.00068 0.98144 0.00073 
57507.0938674 1.0648 0.97911 0.00015 0.97500 0.00106 0.98065 0.00094 0.97727 0.00072 0.97822 0.00063 0.97753 0.00057 0.97973 0.00054 0.97747 0.00052 0.97936 0.00050 0.97799 0.00051 0.97832 0.00053 0.97845 0.00054 0.97941 0.00058 0.97861 0.00061 0.97762 0.00063 0.97852 0.00065 0.97932 0.00068 0.98124 0.00073 
57507.0946892 1.0631 0.97891 0.00015 0.97528 0.00106 0.97657 0.00093 0.97874 0.00072 0.97779 0.00063 0.97736 0.00057 0.97815 0.00054 0.97729 0.00052 0.97832 0.00050 0.97802 0.00051 0.97800 0.00053 0.97955 0.00054 0.97914 0.00058 0.97889 0.00061 0.97967 0.00063 0.97891 0.00065 0.97964 0.00068 0.97945 0.00073 
57507.0955110 1.0615 0.97957 0.00015 0.97496 0.00106 0.97720 0.00093 0.97759 0.00072 0.97689 0.00063 0.97960 0.00057 0.97763 0.00054 0.97872 0.00052 0.97757 0.00050 0.97886 0.00051 0.97887 0.00053 0.98044 0.00054 0.98044 0.00058 0.97888 0.00061 0.98078 0.00063 0.98050 0.00065 0.98085 0.00068 0.98079 0.00073 
57507.0963327 1.0599 0.97921 0.00015 0.97602 0.00106 0.97804 0.00093 0.97819 0.00072 0.97874 0.00063 0.97704 0.00057 0.97724 0.00054 0.97742 0.00052 0.97847 0.00050 0.97788 0.00051 0.97756 0.00053 0.98099 0.00054 0.98030 0.00058 0.97948 0.00061 0.98108 0.00063 0.98048 0.00065 0.97925 0.00067 0.97928 0.00073 
57507.0971545 1.0583 0.97871 0.00015 0.97750 0.00106 0.97514 0.00093 0.97617 0.00072 0.97756 0.00063 0.97686 0.00057 0.97733 0.00054 0.97833 0.00052 0.97868 0.00050 0.97819 0.00051 0.97692 0.00053 0.97737 0.00054 0.97992 0.00058 0.97930 0.00061 0.97840 0.00063 0.97918 0.00065 0.97947 0.00068 0.97900 0.00073 
57507.0979647 1.0567 0.97891 0.00015 0.97762 0.00106 0.97748 0.00094 0.97605 0.00072 0.97859 0.00063 0.97782 0.00057 0.97738 0.00054 0.97690 0.00052 0.97908 0.00050 0.97824 0.00051 0.97899 0.00053 0.97769 0.00054 0.97926 0.00058 0.97844 0.00061 0.97897 0.00063 0.97942 0.00065 0.97900 0.00068 0.97963 0.00073 
57507.0987864 1.0552 0.97905 0.00015 0.97574 0.00106 0.97518 0.00093 0.97651 0.00072 0.97739 0.00063 0.97765 0.00057 0.97951 0.00054 0.97832 0.00052 0.97819 0.00050 0.97872 0.00051 0.97792 0.00053 0.97906 0.00054 0.98017 0.00058 0.97765 0.00061 0.97903 0.00063 0.98016 0.00065 0.98000 0.00068 0.97945 0.00073 
57507.0996892 1.0535 0.97919 0.00015 0.97571 0.00106 0.97599 0.00093 0.97667 0.00072 0.97781 0.00063 0.97832 0.00057 0.97771 0.00054 0.97690 0.00052 0.97870 0.00050 0.97891 0.00051 0.97909 0.00053 0.97900 0.00054 0.97921 0.00058 0.97848 0.00061 0.98004 0.00063 0.97942 0.00065 0.97951 0.00067 0.98211 0.00073 
57507.1005110 1.0520 0.97908 0.00015 0.97704 0.00106 0.97736 0.00093 0.97683 0.00072 0.97801 0.00063 0.97734 0.00057 0.97759 0.00054 0.97766 0.00052 0.97812 0.00050 0.97860 0.00051 0.97777 0.00053 0.97897 0.00054 0.98036 0.00058 0.97858 0.00061 0.97821 0.00063 0.98163 0.00065 0.97968 0.00067 0.97920 0.00072 
57507.1013327 1.0506 0.97968 0.00015 0.97451 0.00106 0.97916 0.00094 0.97818 0.00072 0.97768 0.00063 0.97900 0.00057 0.97839 0.00054 0.97815 0.00052 0.97894 0.00050 0.97909 0.00051 0.97902 0.00053 0.97853 0.00054 0.97896 0.00058 0.97974 0.00061 0.98024 0.00063 0.98108 0.00065 0.98015 0.00067 0.98123 0.00072 
57507.1021661 1.0491 0.97932 0.00015 0.97582 0.00106 0.97554 0.00093 0.97685 0.00072 0.97832 0.00063 0.97681 0.00057 0.97771 0.00054 0.97721 0.00052 0.97914 0.00050 0.97928 0.00051 0.97855 0.00053 0.97898 0.00054 0.98075 0.00058 0.97919 0.00061 0.97908 0.00063 0.97932 0.00064 0.98000 0.00067 0.98177 0.00072 
57507.1029878 1.0477 0.97945 0.00015 0.97493 0.00106 0.97739 0.00093 0.97692 0.00072 0.97820 0.00063 0.97754 0.00057 0.97779 0.00054 0.97667 0.00052 0.97885 0.00050 0.97848 0.00051 0.97956 0.00053 0.97996 0.00054 0.98156 0.00058 0.97978 0.00061 0.97894 0.00063 0.98006 0.00065 0.98051 0.00067 0.98026 0.00072 
57507.1038096 1.0463 0.97909 0.00015 0.97642 0.00106 0.97544 0.00093 0.97636 0.00072 0.97642 0.00063 0.97791 0.00057 0.97725 0.00054 0.97762 0.00052 0.97875 0.00050 0.97821 0.00051 0.97777 0.00053 0.97942 0.00054 0.98064 0.00058 0.97859 0.00061 0.98024 0.00063 0.98002 0.00065 0.98036 0.00067 0.98047 0.00073 
57507.1046198 1.0450 0.97976 0.00015 0.97897 0.00107 0.97791 0.00094 0.97755 0.00072 0.97863 0.00063 0.97826 0.00057 0.97787 0.00054 0.97905 0.00052 0.97866 0.00050 0.97794 0.00051 0.97962 0.00053 0.97839 0.00054 0.98021 0.00058 0.98055 0.00061 0.97978 0.00063 0.98017 0.00065 0.98102 0.00067 0.98135 0.00073 
57507.1054415 1.0436 0.97980 0.00015 0.97828 0.00106 0.97992 0.00094 0.97836 0.00072 0.97950 0.00063 0.97812 0.00057 0.97790 0.00054 0.97716 0.00052 0.97830 0.00050 0.97798 0.00051 0.97999 0.00053 0.97854 0.00054 0.98055 0.00058 0.98020 0.00061 0.98048 0.00063 0.98152 0.00065 0.98028 0.00067 0.98089 0.00073 
57507.1062633 1.0423 0.98004 0.00015 0.97719 0.00107 0.97942 0.00094 0.97829 0.00073 0.97844 0.00063 0.97920 0.00057 0.97872 0.00054 0.97894 0.00052 0.97919 0.00050 0.97980 0.00051 0.97882 0.00053 0.97913 0.00054 0.98026 0.00058 0.97968 0.00061 0.98064 0.00063 0.98111 0.00065 0.98064 0.00068 0.97975 0.00073 
57507.1070850 1.0410 0.98049 0.00015 0.97903 0.00107 0.97739 0.00094 0.98006 0.00073 0.97997 0.00063 0.97883 0.00057 0.97963 0.00054 0.97891 0.00052 0.98012 0.00050 0.97948 0.00051 0.97948 0.00053 0.97868 0.00054 0.98136 0.00058 0.98072 0.00061 0.98008 0.00063 0.98048 0.00065 0.98073 0.00067 0.98179 0.00073 
57507.1079068 1.0397 0.97983 0.00015 0.97846 0.00106 0.97815 0.00094 0.97837 0.00072 0.97769 0.00063 0.97818 0.00057 0.97925 0.00054 0.97850 0.00052 0.97818 0.00050 0.97988 0.00051 0.97839 0.00053 0.97832 0.00054 0.98112 0.00058 0.98086 0.00061 0.97948 0.00063 0.98069 0.00065 0.97956 0.00067 0.98081 0.00072 
57507.1087286 1.0385 0.98033 0.00015 0.97906 0.00107 0.97947 0.00094 0.98030 0.00073 0.97880 0.00064 0.97963 0.00058 0.97908 0.00054 0.97990 0.00053 0.97850 0.00051 0.97899 0.00051 0.97954 0.00053 0.97913 0.00054 0.98026 0.00058 0.98050 0.00061 0.98078 0.00063 0.98196 0.00065 0.98148 0.00068 0.98012 0.00073 
57507.1095503 1.0373 0.98027 0.00015 0.98221 0.00107 0.98067 0.00094 0.98139 0.00073 0.97889 0.00064 0.97944 0.00058 0.97929 0.00054 0.97840 0.00053 0.97857 0.00051 0.97993 0.00052 0.97917 0.00053 0.98018 0.00054 0.97915 0.00058 0.97985 0.00061 0.97978 0.00063 0.98023 0.00065 0.98180 0.00068 0.98131 0.00073 
57507.1103721 1.0361 0.97994 0.00015 0.97931 0.00107 0.98010 0.00094 0.97860 0.00073 0.97860 0.00063 0.97888 0.00057 0.97884 0.00054 0.97861 0.00052 0.97863 0.00050 0.97947 0.00051 0.97837 0.00053 0.97920 0.00054 0.98104 0.00058 0.97995 0.00061 0.98042 0.00063 0.97953 0.00065 0.98036 0.00067 0.98094 0.00073 
57507.1111938 1.0349 0.98051 0.00015 0.98008 0.00107 0.98105 0.00094 0.97958 0.00073 0.98007 0.00063 0.97907 0.00057 0.97822 0.00054 0.97959 0.00052 0.97936 0.00050 0.97901 0.00051 0.97869 0.00053 0.97971 0.00054 0.98109 0.00058 0.98074 0.00061 0.97984 0.00063 0.98171 0.00065 0.98313 0.00068 0.98066 0.00073 
57507.1120850 1.0336 0.98015 0.00015 0.98156 0.00107 0.97854 0.00094 0.97904 0.00072 0.97865 0.00063 0.97885 0.00057 0.98006 0.00054 0.97778 0.00052 0.97940 0.00050 0.97892 0.00051 0.97889 0.00053 0.97951 0.00054 0.97925 0.00058 0.97998 0.00061 0.98043 0.00063 0.97978 0.00065 0.98001 0.00067 0.98215 0.00073 
57507.1129068 1.0325 0.98093 0.00015 0.97872 0.00106 0.97925 0.00094 0.98038 0.00072 0.97946 0.00063 0.98006 0.00057 0.98008 0.00054 0.97928 0.00052 0.98038 0.00050 0.98011 0.00051 0.97942 0.00053 0.98162 0.00054 0.98157 0.00058 0.98133 0.00061 0.98023 0.00063 0.97989 0.00065 0.98146 0.00067 0.98220 0.00073 
57507.1137980 1.0313 0.98106 0.00015 0.97901 0.00107 0.97910 0.00094 0.97913 0.00073 0.97978 0.00063 0.98027 0.00057 0.98134 0.00054 0.98030 0.00052 0.98061 0.00050 0.97931 0.00051 0.97964 0.00053 0.97972 0.00054 0.98058 0.00058 0.98170 0.00061 0.98037 0.00063 0.98189 0.00065 0.98186 0.00067 0.98152 0.00073 
57507.1146198 1.0302 0.98044 0.00015 0.97793 0.00107 0.97894 0.00094 0.98017 0.00073 0.97993 0.00063 0.98075 0.00057 0.97901 0.00054 0.97913 0.00052 0.97886 0.00050 0.97950 0.00051 0.97912 0.00053 0.97947 0.00054 0.97925 0.00058 0.98114 0.00061 0.98157 0.00063 0.97872 0.00065 0.98197 0.00067 0.97927 0.00073 
57507.1154415 1.0291 0.98076 0.00015 0.97862 0.00107 0.97879 0.00094 0.97982 0.00072 0.97965 0.00063 0.97987 0.00057 0.97937 0.00054 0.97914 0.00052 0.98075 0.00050 0.97906 0.00051 0.97974 0.00053 0.97990 0.00054 0.98047 0.00058 0.98027 0.00061 0.98128 0.00063 0.98231 0.00065 0.98115 0.00067 0.98069 0.00073 
57507.1162633 1.0281 0.98128 0.00015 0.98010 0.00107 0.98128 0.00094 0.98065 0.00072 0.97944 0.00063 0.97997 0.00057 0.98050 0.00054 0.97937 0.00052 0.98015 0.00050 0.97991 0.00051 0.98084 0.00053 0.98202 0.00054 0.98235 0.00058 0.97996 0.00061 0.98098 0.00063 0.98218 0.00065 0.98189 0.00067 0.98123 0.00072 
57507.1170735 1.0271 0.98105 0.00015 0.97959 0.00106 0.98238 0.00094 0.98084 0.00072 0.98081 0.00063 0.98016 0.00057 0.97990 0.00054 0.98005 0.00052 0.97909 0.00050 0.97901 0.00051 0.97880 0.00053 0.98130 0.00054 0.98181 0.00058 0.98046 0.00061 0.98092 0.00063 0.98089 0.00065 0.98118 0.00067 0.98102 0.00072 
57507.1178952 1.0261 0.98136 0.00015 0.97996 0.00106 0.98084 0.00094 0.97948 0.00072 0.98100 0.00063 0.98063 0.00057 0.98076 0.00054 0.97911 0.00052 0.97962 0.00050 0.98040 0.00051 0.97916 0.00053 0.98055 0.00054 0.98228 0.00058 0.98215 0.00061 0.98081 0.00063 0.98225 0.00065 0.98136 0.00067 0.98142 0.00072 
57507.1187170 1.0251 0.98130 0.00015 0.98166 0.00107 0.98099 0.00094 0.98220 0.00073 0.98093 0.00063 0.97981 0.00057 0.98066 0.00054 0.98061 0.00052 0.98013 0.00050 0.98096 0.00051 0.97942 0.00053 0.97964 0.00054 0.98147 0.00058 0.98157 0.00061 0.98046 0.00063 0.98073 0.00065 0.98084 0.00067 0.98083 0.00072 
57507.1195387 1.0242 0.98139 0.00015 0.97852 0.00107 0.98290 0.00094 0.98122 0.00072 0.98098 0.00063 0.98135 0.00057 0.98075 0.00054 0.97979 0.00052 0.98004 0.00050 0.98006 0.00051 0.97992 0.00053 0.98022 0.00054 0.98211 0.00058 0.98047 0.00061 0.98159 0.00063 0.98053 0.00065 0.98270 0.00067 0.98064 0.00072 
57507.1203605 1.0232 0.98077 0.00015 0.98140 0.00107 0.98108 0.00094 0.98215 0.00072 0.98034 0.00063 0.98013 0.00057 0.97832 0.00054 0.97842 0.00052 0.97913 0.00050 0.98052 0.00051 0.97892 0.00053 0.97917 0.00054 0.97970 0.00058 0.98013 0.00061 0.98050 0.00063 0.98099 0.00064 0.98062 0.00067 0.98342 0.00072 
57507.1211823 1.0223 0.98152 0.00015 0.98053 0.00106 0.98061 0.00094 0.98005 0.00072 0.98075 0.00063 0.98001 0.00057 0.97969 0.00054 0.98063 0.00052 0.98057 0.00050 0.98061 0.00051 0.98011 0.00052 0.98018 0.00054 0.98152 0.00057 0.98150 0.00061 0.98090 0.00062 0.98170 0.00064 0.98282 0.00066 0.98248 0.00072 
57507.1220040 1.0214 0.98187 0.00015 0.98379 0.00107 0.98264 0.00094 0.98202 0.00072 0.98162 0.00063 0.98079 0.00057 0.98048 0.00054 0.98178 0.00052 0.98069 0.00050 0.98034 0.00051 0.98094 0.00053 0.97974 0.00054 0.98106 0.00057 0.98086 0.00061 0.98102 0.00062 0.98097 0.00064 0.98244 0.00066 0.98192 0.00072 
57507.1228142 1.0206 0.98124 0.00015 0.98147 0.00106 0.98131 0.00094 0.98115 0.00072 0.97969 0.00063 0.98124 0.00057 0.97977 0.00053 0.98063 0.00052 0.97909 0.00050 0.98007 0.00051 0.97863 0.00052 0.98110 0.00054 0.97977 0.00057 0.98118 0.00060 0.97980 0.00062 0.98051 0.00064 0.98313 0.00066 0.98311 0.00072 
57507.1236360 1.0197 0.98282 0.00015 0.98557 0.00107 0.98626 0.00094 0.98296 0.00073 0.98344 0.00063 0.98218 0.00057 0.98178 0.00054 0.98228 0.00052 0.98152 0.00050 0.98136 0.00051 0.98046 0.00053 0.98056 0.00054 0.98233 0.00057 0.98208 0.00061 0.98236 0.00062 0.98042 0.00064 0.98362 0.00066 0.98274 0.00072 
57507.1245272 1.0188 0.98222 0.00015 0.98259 0.00106 0.98350 0.00094 0.98209 0.00072 0.98240 0.00063 0.98203 0.00057 0.98176 0.00054 0.98054 0.00052 0.98083 0.00050 0.98158 0.00051 0.98152 0.00052 0.97948 0.00054 0.98191 0.00057 0.98140 0.00060 0.98090 0.00062 0.98179 0.00064 0.98203 0.00066 0.98123 0.00072 
57507.1253489 1.0180 0.98231 0.00015 0.98235 0.00106 0.98399 0.00094 0.98222 0.00072 0.98224 0.00063 0.98079 0.00057 0.98094 0.00054 0.98091 0.00052 0.98023 0.00050 0.98127 0.00051 0.98157 0.00052 0.98072 0.00054 0.98128 0.00057 0.98203 0.00060 0.98164 0.00062 0.98245 0.00064 0.98242 0.00066 0.98273 0.00072 
57507.1261707 1.0172 0.98263 0.00015 0.98398 0.00107 0.98474 0.00094 0.98349 0.00072 0.98224 0.00063 0.98149 0.00057 0.98161 0.00054 0.98206 0.00052 0.98163 0.00050 0.98044 0.00051 0.98037 0.00052 0.98019 0.00054 0.98137 0.00057 0.98232 0.00060 0.98233 0.00062 0.98146 0.00064 0.98330 0.00066 0.98319 0.00072 
57507.1269924 1.0165 0.98303 0.00015 0.98104 0.00106 0.98402 0.00093 0.98234 0.00072 0.98234 0.00063 0.98289 0.00057 0.98150 0.00053 0.98201 0.00052 0.98114 0.00050 0.98215 0.00051 0.98084 0.00052 0.98141 0.00053 0.98211 0.00057 0.98201 0.00060 0.98307 0.00062 0.98275 0.00064 0.98338 0.00066 0.98433 0.00071 
57507.1278142 1.0157 0.98404 0.00015 0.98431 0.00106 0.98243 0.00093 0.98478 0.00072 0.98280 0.00063 0.98264 0.00057 0.98347 0.00053 0.98311 0.00052 0.98333 0.00050 0.98190 0.00051 0.98311 0.00052 0.98161 0.00053 0.98389 0.00057 0.98273 0.00060 0.98455 0.00062 0.98340 0.00064 0.98494 0.00066 0.98414 0.00071 
57507.1286360 1.0150 0.98364 0.00015 0.98523 0.00106 0.98499 0.00093 0.98305 0.00072 0.98253 0.00063 0.98248 0.00057 0.98296 0.00053 0.98207 0.00052 0.98267 0.00050 0.98230 0.00051 0.98258 0.00052 0.98240 0.00053 0.98288 0.00057 0.98356 0.00060 0.98297 0.00062 0.98133 0.00064 0.98374 0.00066 0.98308 0.00071 
57507.1294461 1.0143 0.98435 0.00015 0.98523 0.00106 0.98588 0.00093 0.98540 0.00072 0.98303 0.00063 0.98317 0.00057 0.98317 0.00053 0.98229 0.00052 0.98346 0.00050 0.98289 0.00051 0.98270 0.00052 0.98245 0.00053 0.98323 0.00057 0.98333 0.00060 0.98458 0.00062 0.98326 0.00064 0.98281 0.00065 0.98368 0.00071 
57507.1302679 1.0137 0.98478 0.00015 0.98490 0.00106 0.98359 0.00093 0.98612 0.00072 0.98447 0.00063 0.98396 0.00057 0.98450 0.00053 0.98423 0.00052 0.98311 0.00050 0.98350 0.00051 0.98303 0.00052 0.98279 0.00053 0.98294 0.00057 0.98408 0.00060 0.98433 0.00062 0.98381 0.00064 0.98415 0.00066 0.98616 0.00071 
57507.1310897 1.0130 0.98578 0.00015 0.98491 0.00106 0.98465 0.00093 0.98671 0.00072 0.98536 0.00063 0.98519 0.00057 0.98648 0.00053 0.98429 0.00052 0.98477 0.00050 0.98453 0.00051 0.98465 0.00052 0.98400 0.00053 0.98454 0.00057 0.98506 0.00060 0.98423 0.00062 0.98477 0.00064 0.98488 0.00066 0.98550 0.00071 
57507.1319114 1.0124 0.98671 0.00015 0.98675 0.00106 0.98662 0.00094 0.98709 0.00072 0.98755 0.00063 0.98662 0.00057 0.98681 0.00054 0.98647 0.00052 0.98517 0.00050 0.98545 0.00051 0.98529 0.00052 0.98509 0.00054 0.98504 0.00057 0.98594 0.00060 0.98486 0.00062 0.98623 0.00064 0.98530 0.00066 0.98604 0.00071 
57507.1327332 1.0118 0.98780 0.00015 0.98648 0.00106 0.98785 0.00093 0.98859 0.00072 0.98787 0.00063 0.98701 0.00057 0.98733 0.00053 0.98730 0.00052 0.98573 0.00050 0.98811 0.00051 0.98599 0.00052 0.98509 0.00053 0.98768 0.00057 0.98643 0.00060 0.98574 0.00062 0.98834 0.00064 0.98655 0.00066 0.98742 0.00071 
57507.1335549 1.0112 0.98830 0.00015 0.98972 0.00106 0.98806 0.00094 0.98865 0.00072 0.98953 0.00063 0.98742 0.00057 0.98752 0.00054 0.98725 0.00052 0.98805 0.00050 0.98724 0.00051 0.98711 0.00052 0.98628 0.00054 0.98691 0.00057 0.98700 0.00060 0.98666 0.00062 0.98744 0.00064 0.98792 0.00066 0.98706 0.00071 
57507.1343651 1.0106 0.98979 0.00015 0.99172 0.00107 0.99199 0.00094 0.98931 0.00072 0.99018 0.00063 0.98971 0.00057 0.98932 0.00054 0.98867 0.00052 0.98952 0.00050 0.98782 0.00051 0.98797 0.00052 0.98686 0.00054 0.98776 0.00057 0.98833 0.00060 0.98869 0.00062 0.98840 0.00064 0.99133 0.00066 0.98963 0.00071 
57507.1351869 1.0101 0.99073 0.00015 0.99536 0.00107 0.99254 0.00094 0.99234 0.00073 0.99185 0.00063 0.99139 0.00057 0.98972 0.00054 0.98975 0.00052 0.98942 0.00050 0.99087 0.00051 0.98880 0.00053 0.98958 0.00054 0.98894 0.00057 0.99008 0.00060 0.98794 0.00062 0.98978 0.00064 0.98994 0.00066 0.98968 0.00071 
57507.1360086 1.0095 0.99183 0.00015 0.99539 0.00107 0.99256 0.00094 0.99184 0.00073 0.99232 0.00063 0.99112 0.00057 0.99120 0.00054 0.99066 0.00052 0.99070 0.00050 0.99018 0.00051 0.98969 0.00053 0.99054 0.00054 0.99039 0.00057 0.99122 0.00060 0.99008 0.00062 0.99125 0.00064 0.99160 0.00066 0.99238 0.00071 
57507.1368998 1.0090 0.99325 0.00015 0.99600 0.00107 0.99609 0.00094 0.99615 0.00073 0.99457 0.00063 0.99336 0.00057 0.99238 0.00054 0.99259 0.00052 0.99210 0.00050 0.99218 0.00051 0.99063 0.00053 0.99179 0.00054 0.99189 0.00057 0.99223 0.00061 0.98997 0.00062 0.99157 0.00064 0.99275 0.00066 0.99309 0.00072 
57507.1377216 1.0085 0.99472 0.00015 0.99667 0.00107 0.99717 0.00094 0.99695 0.00073 0.99697 0.00064 0.99423 0.00057 0.99409 0.00054 0.99433 0.00052 0.99320 0.00050 0.99352 0.00051 0.99343 0.00053 0.99252 0.00054 0.99352 0.00057 0.99292 0.00061 0.99337 0.00062 0.99306 0.00064 0.99343 0.00066 0.99386 0.00072 
57507.1385434 1.0080 0.99480 0.00015 0.99499 0.00107 0.99647 0.00094 0.99599 0.00073 0.99523 0.00063 0.99572 0.00057 0.99422 0.00054 0.99389 0.00052 0.99476 0.00050 0.99390 0.00051 0.99361 0.00053 0.99252 0.00054 0.99382 0.00057 0.99325 0.00061 0.99266 0.00062 0.99382 0.00064 0.99334 0.00066 0.99339 0.00072 
57507.1393651 1.0076 0.99596 0.00015 0.99845 0.00108 0.99706 0.00094 0.99631 0.00073 0.99822 0.00064 0.99615 0.00057 0.99502 0.00054 0.99618 0.00052 0.99458 0.00050 0.99521 0.00051 0.99497 0.00053 0.99345 0.00054 0.99560 0.00057 0.99484 0.00061 0.99477 0.00062 0.99388 0.00064 0.99466 0.00066 0.99490 0.00072 
57507.1401869 1.0071 0.99715 0.00015 0.99842 0.00107 1.00059 0.00095 0.99785 0.00073 0.99721 0.00064 0.99744 0.00058 0.99543 0.00054 0.99669 0.00052 0.99683 0.00050 0.99552 0.00051 0.99488 0.00053 0.99616 0.00054 0.99694 0.00058 0.99625 0.00061 0.99567 0.00063 0.99602 0.00064 0.99585 0.00066 0.99616 0.00072 
57507.1409971 1.0067 0.99799 0.00015 1.00020 0.00107 0.99711 0.00094 0.99897 0.00073 0.99770 0.00063 0.99817 0.00057 0.99722 0.00054 0.99716 0.00052 0.99744 0.00050 0.99633 0.00051 0.99739 0.00053 0.99735 0.00054 0.99775 0.00057 0.99660 0.00061 0.99714 0.00062 0.99630 0.00064 0.99763 0.00066 0.99591 0.00072 
57507.1418188 1.0063 0.99859 0.00015 0.99905 0.00107 1.00057 0.00095 0.99972 0.00073 0.99987 0.00064 0.99750 0.00057 0.99714 0.00054 0.99691 0.00052 0.99736 0.00050 0.99797 0.00051 0.99734 0.00053 0.99712 0.00054 0.99697 0.00057 0.99715 0.00061 0.99759 0.00063 0.99843 0.00064 0.99850 0.00066 0.99866 0.00072 
57507.1426406 1.0060 0.99958 0.00015 0.99939 0.00107 1.00077 0.00095 1.00028 0.00073 0.99977 0.00064 0.99876 0.00057 0.99728 0.00054 0.99941 0.00053 0.99942 0.00051 0.99833 0.00051 0.99782 0.00053 0.99838 0.00054 0.99936 0.00057 0.99775 0.00061 0.99897 0.00062 0.99976 0.00064 0.99918 0.00066 0.99884 0.00072 
57507.1434623 1.0056 0.99979 0.00015 1.00137 0.00108 0.99905 0.00094 1.00150 0.00073 0.99915 0.00064 0.99978 0.00058 0.99930 0.00054 0.99801 0.00053 0.99865 0.00051 0.99945 0.00051 0.99908 0.00053 0.99857 0.00054 0.99871 0.00057 0.99893 0.00061 0.99892 0.00062 0.99967 0.00064 0.99959 0.00066 0.99859 0.00072 
57507.1442841 1.0053 1.00071 0.00015 1.00154 0.00108 1.00105 0.00095 1.00118 0.00073 1.00081 0.00064 1.00133 0.00058 0.99957 0.00054 0.99987 0.00053 0.99946 0.00051 1.00008 0.00052 0.99897 0.00053 0.99865 0.00054 1.00037 0.00058 1.00029 0.00061 1.00060 0.00063 1.00084 0.00064 1.00004 0.00066 0.99857 0.00072 
57507.1451059 1.0050 1.00137 0.00015 1.00016 0.00108 1.00283 0.00095 1.00296 0.00073 1.00111 0.00064 1.00111 0.00058 1.00084 0.00054 1.00088 0.00053 0.99935 0.00051 1.00098 0.00052 0.99998 0.00053 1.00034 0.00054 1.00087 0.00058 0.99991 0.00061 1.00064 0.00063 1.00132 0.00064 1.00136 0.00066 1.00013 0.00072 
57507.1459161 1.0047 1.00178 0.00015 1.00051 0.00107 1.00252 0.00095 1.00127 0.00073 1.00165 0.00064 1.00023 0.00058 1.00010 0.00054 1.00085 0.00053 1.00161 0.00051 1.00007 0.00051 1.00062 0.00053 1.00007 0.00054 1.00161 0.00058 1.00157 0.00061 1.00137 0.00063 1.00155 0.00064 1.00312 0.00066 1.00054 0.00072 
57507.1467378 1.0044 1.00064 0.00015 0.99935 0.00107 1.00057 0.00094 1.00097 0.00073 1.00109 0.00064 0.99954 0.00057 0.99904 0.00054 1.00032 0.00052 0.99972 0.00050 0.99891 0.00051 0.99887 0.00053 0.99958 0.00054 0.99987 0.00057 0.99885 0.00061 1.00087 0.00062 1.00161 0.00064 1.00060 0.00066 1.00153 0.00072 
57507.1475596 1.0042 1.00046 0.00015 1.00072 0.00107 1.00134 0.00094 0.99889 0.00073 0.99916 0.00063 1.00036 0.00057 0.99892 0.00054 0.99942 0.00052 1.00030 0.00050 0.99978 0.00051 1.00006 0.00053 0.99957 0.00054 0.99954 0.00057 0.99993 0.00061 0.99938 0.00062 1.00103 0.00064 0.99988 0.00066 0.99978 0.00072 
57507.1483813 1.0040 1.00085 0.00015 1.00116 0.00107 1.00241 0.00094 1.00099 0.00073 1.00052 0.00064 1.00031 0.00058 0.99964 0.00054 0.99929 0.00052 0.99980 0.00050 0.99966 0.00051 1.00004 0.00053 0.99924 0.00054 0.99974 0.00057 1.00077 0.00061 1.00151 0.00062 1.00027 0.00064 0.99999 0.00066 1.00010 0.00072 
57507.1492841 1.0037 1.00062 0.00015 0.99955 0.00107 1.00355 0.00095 1.00171 0.00073 1.00142 0.00064 1.00206 0.00058 0.99930 0.00054 0.99992 0.00052 0.99969 0.00050 0.99844 0.00051 0.99884 0.00053 0.99924 0.00054 0.99960 0.00057 0.99980 0.00061 0.99987 0.00062 1.00137 0.00064 1.00048 0.00066 0.99868 0.00072 
57507.1501059 1.0035 1.00088 0.00015 1.00071 0.00108 1.00219 0.00095 1.00100 0.00073 1.00116 0.00064 1.00014 0.00058 0.99920 0.00054 1.00081 0.00053 1.00006 0.00051 1.00083 0.00051 1.00002 0.00053 0.99909 0.00054 1.00027 0.00057 1.00002 0.00061 1.00131 0.00062 1.00127 0.00064 0.99953 0.00066 0.99993 0.00072 
57507.1509276 1.0034 1.00050 0.00015 0.99813 0.00107 1.00116 0.00095 1.00082 0.00073 1.00033 0.00064 1.00113 0.00058 0.99961 0.00054 0.99948 0.00053 0.99887 0.00051 1.00042 0.00051 0.99934 0.00053 0.99977 0.00054 1.00096 0.00057 1.00051 0.00061 0.99933 0.00062 1.00112 0.00064 0.99930 0.00066 0.99918 0.00072 
57507.1517494 1.0032 1.00057 0.00015 1.00010 0.00107 1.00184 0.00094 1.00023 0.00073 0.99992 0.00063 1.00065 0.00057 0.99784 0.00054 0.99951 0.00052 0.99899 0.00050 1.00138 0.00051 0.99903 0.00053 0.99990 0.00054 1.00004 0.00057 0.99927 0.00060 1.00011 0.00062 1.00126 0.00064 1.00075 0.00066 1.00134 0.00071 
57507.1525711 1.0031 1.00021 0.00015 0.99806 0.00107 1.00014 0.00094 1.00080 0.00073 0.99894 0.00063 0.99973 0.00057 0.99874 0.00054 0.99970 0.00052 0.99952 0.00050 0.99903 0.00051 0.99840 0.00053 0.99976 0.00054 1.00001 0.00057 0.99972 0.00060 1.00045 0.00062 1.00047 0.00064 1.00056 0.00066 1.00040 0.00071 
57507.1533929 1.0030 1.00042 0.00015 0.99762 0.00107 1.00014 0.00094 1.00024 0.00073 0.99894 0.00063 1.00015 0.00057 0.99923 0.00054 0.99975 0.00052 0.99953 0.00050 1.00027 0.00051 0.99926 0.00053 0.99972 0.00054 1.00069 0.00057 0.99992 0.00060 1.00062 0.00062 1.00113 0.00064 1.00009 0.00066 0.99957 0.00071 
57507.1542031 1.0029 1.00069 0.00015 0.99972 0.00107 1.00041 0.00094 1.00080 0.00073 1.00121 0.00063 0.99865 0.00057 0.99902 0.00054 0.99970 0.00052 0.99960 0.00050 0.99955 0.00051 0.99943 0.00053 1.00045 0.00054 1.00122 0.00057 0.99954 0.00060 1.00051 0.00062 1.00126 0.00064 1.00158 0.00066 0.99980 0.00071 
57507.1550248 1.0028 0.99969 0.00015 0.99762 0.00107 0.99783 0.00094 0.99906 0.00073 0.99933 0.00063 0.99967 0.00057 0.99847 0.00054 0.99810 0.00052 0.99984 0.00050 0.99847 0.00051 0.99833 0.00052 0.99789 0.00054 0.99950 0.00057 1.00090 0.00060 1.00072 0.00062 0.99831 0.00064 0.99939 0.00065 0.99839 0.00071 
57507.1558466 1.0028 1.00020 0.00015 1.00029 0.00107 1.00067 0.00094 1.00092 0.00073 1.00013 0.00063 1.00041 0.00057 0.99879 0.00054 0.99967 0.00052 0.99902 0.00050 0.99883 0.00051 0.99933 0.00053 0.99882 0.00054 0.99955 0.00057 0.99927 0.00060 1.00146 0.00062 0.99980 0.00064 0.99930 0.00066 0.99890 0.00071 
57507.1566684 1.0028 0.99943 0.00015 0.99886 0.00107 0.99824 0.00094 0.99956 0.00073 1.00062 0.00063 0.99960 0.00057 0.99851 0.00054 0.99860 0.00052 0.99908 0.00050 0.99862 0.00051 0.99774 0.00052 0.99877 0.00054 0.99911 0.00057 0.99814 0.00060 0.99835 0.00062 1.00042 0.00064 0.99783 0.00065 0.99888 0.00071 
57507.1574901 1.0027 0.99945 0.00015 0.99855 0.00107 1.00153 0.00094 0.99993 0.00073 0.99924 0.00063 0.99917 0.00057 0.99784 0.00054 0.99936 0.00052 0.99778 0.00050 0.99788 0.00051 0.99765 0.00052 0.99878 0.00054 0.99977 0.00057 0.99990 0.00060 0.99957 0.00062 0.99931 0.00064 0.99959 0.00065 0.99808 0.00071 
57507.1583003 1.0028 0.99950 0.00015 1.00003 0.00107 1.00059 0.00094 1.00009 0.00073 0.99961 0.00063 0.99984 0.00057 0.99842 0.00054 0.99894 0.00052 0.99818 0.00050 0.99803 0.00051 0.99793 0.00052 0.99810 0.00054 0.99874 0.00057 0.99868 0.00060 1.00016 0.00062 0.99956 0.00064 0.99875 0.00065 0.99897 0.00071 
57507.1591221 1.0028 0.99940 0.00015 1.00006 0.00107 0.99885 0.00094 0.99959 0.00073 0.99891 0.00063 0.99954 0.00057 0.99914 0.00054 0.99779 0.00052 0.99807 0.00050 0.99867 0.00051 0.99886 0.00053 0.99920 0.00054 0.99931 0.00057 0.99926 0.00060 0.99796 0.00062 0.99999 0.00064 0.99911 0.00065 0.99858 0.00071 
57507.1599438 1.0028 0.99966 0.00015 0.99782 0.00107 1.00041 0.00094 0.99962 0.00072 0.99800 0.00063 0.99986 0.00057 0.99798 0.00054 0.99969 0.00052 0.99830 0.00050 0.99922 0.00051 0.99845 0.00052 0.99836 0.00054 0.99977 0.00057 0.99947 0.00060 0.99961 0.00062 0.99976 0.00064 0.99866 0.00065 0.99946 0.00071 
57507.1607656 1.0029 0.99997 0.00015 0.99850 0.00107 0.99909 0.00094 0.99903 0.00072 1.00052 0.00063 0.99948 0.00057 0.99759 0.00054 0.99930 0.00052 0.99812 0.00050 0.99946 0.00051 0.99884 0.00052 0.99924 0.00054 1.00036 0.00057 0.99968 0.00060 1.00115 0.00062 1.00017 0.00064 0.99960 0.00065 1.00100 0.00071 
57507.1616799 1.0030 1.00037 0.00015 0.99870 0.00107 1.00164 0.00094 0.99861 0.00073 0.99988 0.00063 1.00060 0.00057 0.99861 0.00054 0.99941 0.00052 0.99847 0.00050 0.99956 0.00051 1.00030 0.00053 0.99937 0.00054 1.00061 0.00057 1.00068 0.00060 1.00108 0.00062 0.99950 0.00064 1.00084 0.00066 1.00015 0.00071 
57507.1625017 1.0031 1.00021 0.00015 0.99877 0.00107 1.00170 0.00094 1.00077 0.00073 0.99902 0.00063 1.00026 0.00057 1.00039 0.00054 1.00100 0.00052 0.99981 0.00050 0.99905 0.00051 0.99914 0.00053 0.99996 0.00054 0.99972 0.00057 0.99856 0.00060 0.99846 0.00062 0.99967 0.00064 0.99907 0.00065 1.00060 0.00071 
57507.1633235 1.0032 1.00049 0.00015 0.99756 0.00107 0.99997 0.00094 0.99996 0.00073 1.00054 0.00063 1.00111 0.00057 0.99994 0.00054 1.00086 0.00052 0.99953 0.00050 0.99959 0.00051 0.99983 0.00053 0.99950 0.00054 0.99876 0.00057 1.00005 0.00060 0.99927 0.00062 1.00031 0.00064 1.00098 0.00066 1.00060 0.00071 
57507.1641452 1.0034 1.00058 0.00015 0.99984 0.00107 0.99929 0.00094 1.00134 0.00073 1.00121 0.00063 1.00099 0.00057 0.99993 0.00054 1.00061 0.00052 0.99983 0.00050 1.00087 0.00051 0.99846 0.00053 0.99906 0.00054 0.99915 0.00057 1.00067 0.00060 0.99971 0.00062 1.00013 0.00064 1.00021 0.00066 1.00083 0.00071 
57507.1649670 1.0036 1.00063 0.00015 0.99833 0.00107 1.00055 0.00094 1.00012 0.00073 1.00018 0.00063 0.99958 0.00057 0.99992 0.00054 0.99960 0.00052 1.00023 0.00050 0.99992 0.00051 0.99953 0.00053 1.00031 0.00054 1.00018 0.00057 1.00006 0.00060 1.00091 0.00062 0.99948 0.00064 1.00067 0.00066 1.00166 0.00071 
57507.1657887 1.0038 1.00087 0.00015 1.00102 0.00107 0.99991 0.00094 1.00037 0.00073 1.00116 0.00063 1.00104 0.00057 0.99983 0.00054 1.00096 0.00052 1.00006 0.00050 1.00060 0.00051 0.99954 0.00053 0.99929 0.00054 0.99917 0.00057 0.99997 0.00060 1.00042 0.00062 1.00210 0.00064 1.00131 0.00065 0.99961 0.00071 
57507.1666105 1.0040 1.00041 0.00015 0.99948 0.00107 1.00134 0.00094 1.00046 0.00073 1.00036 0.00063 1.00096 0.00057 0.99966 0.00054 1.00049 0.00052 0.99903 0.00050 0.99925 0.00051 0.99945 0.00053 0.99918 0.00054 0.99828 0.00057 0.99927 0.00060 1.00060 0.00062 0.99994 0.00064 0.99979 0.00065 1.00089 0.00071 
57507.1674207 1.0042 1.00017 0.00015 0.99927 0.00107 0.99994 0.00094 1.00018 0.00073 0.99982 0.00063 1.00065 0.00057 0.99934 0.00054 1.00098 0.00052 0.99899 0.00050 0.99931 0.00051 0.99946 0.00053 0.99915 0.00054 0.99965 0.00057 0.99986 0.00060 0.99993 0.00062 0.99793 0.00064 0.99966 0.00065 0.99944 0.00071 
57507.1682424 1.0044 0.99993 0.00015 0.99954 0.00107 0.99876 0.00094 0.99960 0.00073 1.00059 0.00063 0.99885 0.00057 0.99833 0.00054 0.99994 0.00052 0.99912 0.00050 0.99970 0.00051 0.99851 0.00053 0.99979 0.00054 0.99972 0.00057 0.99899 0.00060 0.99909 0.00062 0.99971 0.00064 0.99934 0.00066 0.99995 0.00071 
57507.1690642 1.0047 1.00057 0.00015 0.99848 0.00107 0.99930 0.00094 0.99918 0.00073 1.00032 0.00063 1.00068 0.00057 0.99960 0.00054 1.00021 0.00052 1.00030 0.00050 1.00040 0.00051 0.99920 0.00053 0.99955 0.00054 1.00026 0.00057 1.00078 0.00060 1.00000 0.00062 0.99985 0.00064 1.00092 0.00066 1.00047 0.00071 
57507.1698860 1.0050 1.00022 0.00015 0.99989 0.00107 0.99860 0.00094 1.00087 0.00073 0.99939 0.00063 0.99989 0.00057 0.99923 0.00054 1.00019 0.00052 0.99885 0.00050 1.00047 0.00051 0.99973 0.00053 0.99800 0.00054 1.00030 0.00057 0.99873 0.00060 1.00028 0.00062 0.99829 0.00064 1.00035 0.00065 1.00023 0.00071 
57507.1707077 1.0053 0.99980 0.00015 0.99840 0.00107 1.00028 0.00094 1.00021 0.00073 1.00043 0.00063 0.99973 0.00057 0.99873 0.00054 0.99980 0.00052 0.99753 0.00050 0.99973 0.00051 0.99910 0.00053 0.99730 0.00054 0.99926 0.00057 0.99967 0.00060 0.99891 0.00062 0.99854 0.00064 0.99992 0.00065 1.00096 0.00071 
57507.1715295 1.0056 0.99995 0.00015 0.99670 0.00107 0.99957 0.00094 1.00044 0.00073 0.99979 0.00063 1.00014 0.00057 0.99904 0.00054 0.99922 0.00052 0.99924 0.00050 0.99778 0.00051 0.99932 0.00053 0.99907 0.00054 0.99947 0.00057 0.99842 0.00060 1.00052 0.00062 0.99955 0.00064 0.99988 0.00066 1.00107 0.00071 
57507.1723512 1.0060 1.00008 0.00015 0.99892 0.00107 1.00028 0.00094 1.00062 0.00073 0.99974 0.00063 0.99971 0.00057 0.99924 0.00054 0.99943 0.00052 0.99955 0.00050 0.99910 0.00051 0.99908 0.00053 0.99889 0.00054 1.00022 0.00057 0.99881 0.00060 0.99947 0.00062 0.99872 0.00064 0.99952 0.00066 1.00056 0.00071 
57507.1731614 1.0064 1.00028 0.00015 0.99911 0.00107 1.00090 0.00094 1.00273 0.00073 1.00019 0.00063 1.00035 0.00057 0.99983 0.00054 0.99971 0.00052 1.00015 0.00050 0.99864 0.00051 0.99837 0.00053 0.99791 0.00054 0.99997 0.00057 0.99898 0.00060 1.00063 0.00062 0.99950 0.00064 0.99859 0.00066 0.99980 0.00071 
57507.1740642 1.0068 0.99973 0.00015 0.99663 0.00107 0.99914 0.00094 0.99882 0.00073 0.99772 0.00063 0.99977 0.00057 0.99931 0.00054 1.00013 0.00052 0.99917 0.00050 0.99805 0.00051 0.99794 0.00053 0.99908 0.00054 0.99934 0.00057 0.99904 0.00060 1.00008 0.00062 0.99944 0.00064 1.00024 0.00066 0.99970 0.00071 
57507.1748860 1.0072 1.00041 0.00015 0.99867 0.00107 0.99768 0.00094 0.99946 0.00073 0.99976 0.00063 0.99946 0.00057 0.99919 0.00054 1.00007 0.00052 0.99996 0.00050 0.99924 0.00051 0.99994 0.00053 1.00016 0.00054 0.99967 0.00057 1.00081 0.00060 0.99914 0.00062 1.00169 0.00064 0.99923 0.00065 1.00046 0.00071 
57507.1756961 1.0076 1.00031 0.00015 1.00002 0.00107 0.99884 0.00094 0.99995 0.00073 0.99953 0.00063 0.99958 0.00057 0.99911 0.00054 0.99969 0.00052 0.99943 0.00050 1.00031 0.00051 0.99926 0.00053 0.99831 0.00054 0.99967 0.00057 0.99905 0.00060 1.00046 0.00062 1.00063 0.00064 1.00019 0.00066 0.99993 0.00071 
57507.1765295 1.0081 1.00019 0.00015 1.00024 0.00107 1.00003 0.00094 1.00004 0.00073 1.00010 0.00063 0.99862 0.00057 0.99882 0.00054 0.99995 0.00052 0.99980 0.00050 0.99959 0.00051 0.99942 0.00052 0.99916 0.00054 0.99954 0.00057 0.99993 0.00060 1.00059 0.00062 0.99911 0.00064 0.99981 0.00065 0.99915 0.00071 
57507.1773512 1.0086 1.00016 0.00015 0.99970 0.00107 0.99966 0.00094 1.00085 0.00073 0.99972 0.00063 0.99896 0.00057 0.99931 0.00054 1.00068 0.00052 0.99952 0.00050 0.99965 0.00051 0.99940 0.00052 0.99789 0.00053 0.99877 0.00057 0.99845 0.00060 1.00108 0.00062 0.99980 0.00064 0.99952 0.00065 1.00003 0.00071 
57507.1781730 1.0091 1.00032 0.00015 1.00034 0.00107 1.00141 0.00094 1.00106 0.00073 0.99930 0.00063 0.99961 0.00057 0.99811 0.00054 0.99909 0.00052 0.99942 0.00050 0.99968 0.00051 1.00007 0.00052 0.99943 0.00054 1.00063 0.00057 1.00044 0.00060 1.00039 0.00062 0.99955 0.00064 0.99876 0.00065 0.99949 0.00071 
57507.1789948 1.0096 1.00006 0.00015 0.99810 0.00107 0.99837 0.00094 1.00131 0.00073 0.99928 0.00063 0.99990 0.00057 0.99924 0.00054 0.99898 0.00052 0.99863 0.00050 0.99892 0.00051 1.00006 0.00052 0.99900 0.00054 0.99964 0.00057 0.99987 0.00060 1.00057 0.00062 1.00025 0.00064 0.99949 0.00065 0.99887 0.00071 
57507.1798165 1.0101 1.00026 0.00015 1.00076 0.00107 0.99982 0.00094 0.99983 0.00073 1.00111 0.00063 0.99951 0.00057 0.99957 0.00054 0.99916 0.00052 0.99882 0.00050 0.99928 0.00051 0.99839 0.00052 0.99964 0.00054 1.00048 0.00057 0.99960 0.00060 0.99982 0.00062 1.00030 0.00064 0.99980 0.00065 1.00008 0.00071 
57507.1806383 1.0107 1.00049 0.00015 1.00064 0.00107 0.99967 0.00094 1.00027 0.00073 1.00061 0.00063 1.00118 0.00057 1.00045 0.00054 0.99872 0.00052 0.99949 0.00050 0.99837 0.00051 0.99966 0.00053 0.99873 0.00054 1.00084 0.00057 0.99987 0.00060 0.99947 0.00062 1.00122 0.00064 1.00026 0.00065 1.00013 0.00071 
57507.1814485 1.0112 1.00040 0.00015 0.99853 0.00107 0.99990 0.00094 1.00102 0.00073 1.00035 0.00063 1.00062 0.00057 1.00008 0.00054 1.00003 0.00052 0.99827 0.00050 0.99940 0.00051 0.99878 0.00053 1.00007 0.00054 1.00017 0.00057 0.99966 0.00060 0.99983 0.00062 1.00085 0.00064 1.00127 0.00066 0.99932 0.00071 
57507.1822702 1.0118 0.99989 0.00015 1.00116 0.00108 1.00082 0.00095 1.00115 0.00073 0.99993 0.00064 0.99919 0.00057 0.99970 0.00054 0.99947 0.00052 0.99880 0.00050 0.99906 0.00051 0.99790 0.00053 0.99802 0.00054 0.99864 0.00057 0.99902 0.00060 0.99939 0.00062 1.00089 0.00064 0.99944 0.00066 0.99911 0.00071 
57507.1830920 1.0124 0.99959 0.00015 0.99897 0.00108 0.99845 0.00094 1.00008 0.00073 0.99882 0.00063 1.00034 0.00058 0.99913 0.00054 0.99849 0.00052 0.99857 0.00050 0.99762 0.00051 0.99871 0.00053 0.99845 0.00054 0.99988 0.00057 0.99946 0.00060 0.99920 0.00062 0.99990 0.00064 0.99976 0.00066 0.99890 0.00071 
57507.1839137 1.0131 0.99956 0.00015 0.99917 0.00107 0.99961 0.00095 0.99985 0.00073 0.99792 0.00063 0.99993 0.00057 0.99697 0.00054 0.99960 0.00052 0.99742 0.00050 0.99811 0.00051 0.99906 0.00053 0.99969 0.00054 1.00029 0.00057 0.99920 0.00060 1.00108 0.00062 0.99895 0.00064 1.00033 0.00066 0.99915 0.00071 
57507.1847355 1.0137 0.99982 0.00015 0.99711 0.00107 0.99899 0.00094 1.00056 0.00073 0.99900 0.00063 0.99771 0.00057 0.99818 0.00054 0.99943 0.00052 0.99904 0.00050 0.99853 0.00051 0.99843 0.00053 0.99954 0.00054 0.99996 0.00057 0.99997 0.00060 1.00031 0.00062 0.99961 0.00064 1.00154 0.00066 0.99887 0.00071 
57507.1855573 1.0144 0.99967 0.00015 0.99785 0.00107 0.99780 0.00094 0.99814 0.00073 0.99861 0.00063 1.00058 0.00058 0.99978 0.00054 0.99962 0.00052 0.99874 0.00050 0.99877 0.00051 0.99860 0.00053 0.99907 0.00054 0.99903 0.00057 0.99964 0.00061 0.99859 0.00062 0.99891 0.00064 1.00139 0.00066 0.99990 0.00072 
57507.1864485 1.0152 0.99913 0.00015 0.99797 0.00107 0.99722 0.00094 0.99749 0.00073 0.99768 0.00063 0.99807 0.00057 0.99904 0.00054 0.99816 0.00052 0.99897 0.00050 0.99757 0.00051 0.99820 0.00053 0.99855 0.00054 0.99891 0.00057 0.99932 0.00061 1.00001 0.00062 0.99937 0.00064 0.99928 0.00066 1.00014 0.00072 
57507.1872702 1.0159 1.00011 0.00015 1.00037 0.00108 0.99881 0.00094 1.00098 0.00073 0.99960 0.00063 0.99940 0.00057 0.99957 0.00054 0.99869 0.00052 0.99832 0.00050 0.99879 0.00051 0.99851 0.00053 1.00090 0.00054 0.99974 0.00057 1.00059 0.00061 0.99961 0.00062 1.00091 0.00064 1.00033 0.00066 0.99798 0.00072 
57507.1880920 1.0166 0.99948 0.00015 0.99839 0.00107 0.99947 0.00094 0.99887 0.00072 0.99892 0.00063 0.99864 0.00057 0.99882 0.00054 0.99897 0.00052 0.99895 0.00050 0.99751 0.00051 0.99925 0.00053 0.99779 0.00054 0.99930 0.00057 0.99934 0.00061 0.99846 0.00062 0.99983 0.00064 1.00010 0.00066 0.99989 0.00072 
57507.1889137 1.0174 0.99991 0.00015 0.99753 0.00107 1.00008 0.00094 0.99972 0.00073 0.99855 0.00063 1.00097 0.00057 0.99946 0.00054 1.00046 0.00052 0.99802 0.00050 0.99968 0.00051 0.99920 0.00053 0.99857 0.00054 0.99893 0.00057 0.99943 0.00061 0.99883 0.00062 0.99988 0.00064 1.00022 0.00066 0.99895 0.00072 
57507.1897239 1.0182 0.99936 0.00015 0.99765 0.00107 1.00007 0.00094 0.99931 0.00073 0.99957 0.00063 1.00034 0.00057 0.99885 0.00054 1.00015 0.00052 0.99760 0.00050 0.99773 0.00051 0.99710 0.00053 0.99912 0.00054 0.99910 0.00057 0.99876 0.00061 0.99929 0.00062 0.99864 0.00064 0.99898 0.00066 0.99900 0.00072 
57507.1905457 1.0190 0.99931 0.00015 0.99587 0.00107 0.99753 0.00094 0.99870 0.00073 0.99839 0.00063 0.99935 0.00057 0.99940 0.00054 0.99842 0.00052 0.99882 0.00050 0.99788 0.00051 0.99937 0.00053 0.99843 0.00054 0.99802 0.00057 0.99902 0.00061 0.99982 0.00062 0.99935 0.00064 0.99961 0.00066 0.99873 0.00072 
57507.1913674 1.0198 1.00009 0.00015 0.99691 0.00107 0.99897 0.00094 0.99957 0.00073 0.99778 0.00063 0.99953 0.00057 0.99909 0.00054 0.99740 0.00052 0.99964 0.00050 0.99932 0.00051 0.99916 0.00053 0.99827 0.00054 1.00018 0.00057 1.00122 0.00061 1.00023 0.00062 1.00054 0.00064 1.00157 0.00066 1.00097 0.00072 
57507.1921892 1.0206 0.99981 0.00015 0.99754 0.00107 0.99711 0.00094 0.99855 0.00073 0.99965 0.00063 0.99928 0.00057 0.99862 0.00054 0.99922 0.00052 0.99918 0.00050 0.99859 0.00051 0.99947 0.00053 0.99827 0.00054 0.99937 0.00057 0.99895 0.00061 0.99988 0.00062 1.00041 0.00064 1.00047 0.00066 1.00050 0.00072 
57507.1930110 1.0215 1.00009 0.00015 0.99669 0.00107 0.99808 0.00094 0.99974 0.00073 0.99810 0.00063 0.99825 0.00057 0.99939 0.00054 1.00078 0.00052 0.99861 0.00050 1.00004 0.00051 0.99888 0.00053 0.99857 0.00054 0.99931 0.00057 1.00072 0.00061 0.99996 0.00062 0.99962 0.00064 1.00188 0.00066 0.99959 0.00072 
57507.1938327 1.0224 0.99977 0.00015 0.99701 0.00107 0.99625 0.00094 0.99833 0.00073 0.99889 0.00063 0.99931 0.00057 0.99871 0.00054 1.00026 0.00052 0.99836 0.00050 0.99801 0.00051 0.99873 0.00053 0.99859 0.00054 0.99982 0.00057 0.99937 0.00061 0.99935 0.00062 0.99934 0.00064 1.00045 0.00066 1.00065 0.00072 
57507.1946545 1.0233 0.99976 0.00015 0.99662 0.00107 0.99864 0.00094 0.99942 0.00073 0.99773 0.00063 0.99918 0.00057 0.99778 0.00054 0.99973 0.00052 0.99890 0.00050 0.99823 0.00051 0.99945 0.00053 0.99860 0.00054 0.99992 0.00057 0.99967 0.00061 0.99964 0.00062 1.00028 0.00064 0.99935 0.00066 1.00078 0.00072 
57507.1954647 1.0242 0.99967 0.00015 0.99729 0.00107 0.99829 0.00094 0.99974 0.00073 0.99751 0.00063 0.99734 0.00057 0.99770 0.00054 0.99849 0.00052 0.99828 0.00050 0.99809 0.00051 0.99846 0.00053 0.99876 0.00054 0.99933 0.00057 1.00052 0.00061 1.00073 0.00062 1.00036 0.00064 1.00100 0.00066 1.00144 0.00072 
57507.1962864 1.0252 0.99977 0.00015 0.99856 0.00107 0.99687 0.00094 0.99885 0.00073 0.99860 0.00063 0.99846 0.00057 0.99841 0.00054 0.99861 0.00052 0.99893 0.00050 0.99812 0.00051 0.99882 0.00053 0.99825 0.00054 0.99957 0.00057 0.99967 0.00060 0.99966 0.00062 1.00070 0.00064 1.00110 0.00066 1.00038 0.00072 
57507.1971082 1.0262 0.99974 0.00015 0.99914 0.00107 0.99987 0.00094 0.99970 0.00073 0.99765 0.00063 0.99776 0.00057 0.99881 0.00054 0.99856 0.00052 0.99706 0.00050 0.99901 0.00051 0.99883 0.00053 0.99891 0.00054 0.99898 0.00057 0.99933 0.00060 1.00057 0.00062 0.99981 0.00064 1.00059 0.00066 1.00256 0.00072 
57507.1979299 1.0272 1.00002 0.00015 0.99807 0.00107 0.99857 0.00094 0.99862 0.00073 0.99825 0.00063 0.99846 0.00057 0.99807 0.00054 0.99902 0.00052 0.99801 0.00050 0.99924 0.00051 0.99911 0.00053 0.99971 0.00054 0.99961 0.00057 0.99958 0.00060 1.00139 0.00062 1.00025 0.00064 1.00120 0.00066 1.00103 0.00071 
57507.1988443 1.0283 1.00028 0.00015 0.99751 0.00107 0.99935 0.00094 0.99805 0.00073 0.99862 0.00063 0.99782 0.00057 0.99885 0.00054 0.99830 0.00052 0.99958 0.00050 1.00047 0.00051 0.99972 0.00053 0.99943 0.00054 0.99951 0.00057 0.99996 0.00060 1.00101 0.00062 1.00203 0.00064 1.00093 0.00066 1.00222 0.00072 
57507.1996545 1.0293 1.00034 0.00015 0.99779 0.00107 0.99824 0.00094 0.99943 0.00073 0.99977 0.00063 0.99960 0.00057 0.99892 0.00054 0.99962 0.00052 0.99882 0.00050 0.99928 0.00051 0.99929 0.00053 0.99956 0.00054 1.00047 0.00057 0.99984 0.00061 1.00037 0.00062 0.99946 0.00064 1.00133 0.00066 1.00189 0.00072 
57507.2004762 1.0304 1.00000 0.00015 0.99812 0.00107 0.99931 0.00094 0.99863 0.00073 0.99891 0.00063 0.99889 0.00057 0.99905 0.00054 0.99874 0.00052 0.99857 0.00050 0.99917 0.00051 0.99909 0.00053 0.99890 0.00054 0.99933 0.00057 1.00043 0.00061 1.00025 0.00062 1.00006 0.00064 1.00099 0.00066 1.00065 0.00072 
57507.2012980 1.0315 1.00001 0.00015 0.99828 0.00107 0.99746 0.00094 0.99881 0.00073 0.99878 0.00063 0.99935 0.00057 0.99783 0.00054 0.99957 0.00052 0.99873 0.00050 0.99865 0.00051 0.99908 0.00053 0.99917 0.00054 1.00039 0.00057 1.00013 0.00060 1.00079 0.00062 1.00099 0.00064 1.00015 0.00066 1.00056 0.00071 
57507.2021198 1.0326 1.00007 0.00015 0.99801 0.00107 0.99874 0.00094 0.99898 0.00073 0.99863 0.00063 1.00047 0.00058 0.99814 0.00054 0.99958 0.00052 0.99937 0.00050 0.99906 0.00051 0.99837 0.00053 0.99901 0.00054 0.99970 0.00057 1.00042 0.00061 1.00104 0.00062 0.99946 0.00064 1.00176 0.00066 1.00000 0.00071 
57507.2029415 1.0337 1.00000 0.00015 0.99724 0.00107 0.99635 0.00094 0.99932 0.00073 0.99922 0.00063 0.99892 0.00057 0.99843 0.00054 0.99968 0.00052 0.99875 0.00050 0.99973 0.00051 0.99831 0.00053 0.99899 0.00054 0.99974 0.00057 1.00016 0.00061 1.00101 0.00062 1.00065 0.00064 1.00119 0.00066 1.00072 0.00072 
57507.2037633 1.0349 0.99993 0.00015 0.99637 0.00107 0.99823 0.00094 0.99818 0.00073 0.99895 0.00063 0.99951 0.00058 0.99910 0.00054 0.99939 0.00052 0.99862 0.00050 0.99838 0.00051 0.99950 0.00053 0.99978 0.00054 0.99945 0.00057 1.00003 0.00061 1.00042 0.00062 1.00068 0.00064 1.00045 0.00066 1.00004 0.00072 
57507.2045850 1.0361 0.99958 0.00015 0.99604 0.00107 0.99557 0.00094 0.99661 0.00073 0.99907 0.00063 0.99808 0.00057 0.99865 0.00054 0.99860 0.00052 0.99884 0.00050 0.99821 0.00051 0.99956 0.00053 0.99994 0.00054 0.99991 0.00057 1.00047 0.00061 1.00063 0.00062 1.00093 0.00064 1.00087 0.00066 0.99970 0.00071 
57507.2054068 1.0373 1.00004 0.00015 0.99642 0.00107 0.99701 0.00094 0.99838 0.00073 0.99822 0.00063 0.99785 0.00057 0.99851 0.00054 0.99931 0.00052 0.99867 0.00050 0.99957 0.00051 0.99972 0.00053 0.99881 0.00054 0.99986 0.00057 1.00043 0.00060 1.00197 0.00062 1.00028 0.00064 1.00211 0.00066 1.00038 0.00071 
57507.2062286 1.0385 0.99974 0.00015 0.99480 0.00107 0.99661 0.00094 0.99947 0.00073 0.99814 0.00063 0.99834 0.00057 0.99792 0.00054 0.99918 0.00052 0.99824 0.00050 0.99934 0.00051 0.99935 0.00053 0.99959 0.00054 1.00008 0.00057 1.00076 0.00060 1.00014 0.00062 1.00064 0.00064 1.00152 0.00066 0.99892 0.00071 
57507.2070503 1.0398 0.99937 0.00015 0.99630 0.00107 0.99667 0.00094 0.99822 0.00073 0.99801 0.00063 0.99802 0.00057 0.99901 0.00054 0.99948 0.00052 0.99856 0.00050 0.99850 0.00051 0.99829 0.00053 0.99833 0.00054 0.99952 0.00057 0.99823 0.00060 0.99986 0.00062 1.00067 0.00064 1.00056 0.00066 0.99991 0.00071 
57507.2078605 1.0410 0.99924 0.00015 0.99522 0.00107 0.99785 0.00094 0.99704 0.00073 0.99826 0.00063 0.99855 0.00057 0.99916 0.00054 0.99751 0.00052 0.99827 0.00050 0.99948 0.00051 0.99807 0.00052 0.99841 0.00054 0.99910 0.00057 0.99914 0.00060 0.99955 0.00062 0.99998 0.00064 1.00127 0.00065 1.00016 0.00071 
57507.2086823 1.0423 0.99962 0.00015 0.99535 0.00107 0.99743 0.00094 0.99711 0.00073 0.99812 0.00063 0.99872 0.00057 0.99806 0.00054 0.99925 0.00052 0.99837 0.00050 0.99943 0.00051 0.99963 0.00053 0.99960 0.00054 0.99956 0.00057 1.00063 0.00060 1.00057 0.00062 0.99933 0.00064 1.00042 0.00065 1.00153 0.00071 
57507.2095040 1.0436 0.99934 0.00015 0.99598 0.00107 0.99767 0.00094 0.99838 0.00073 0.99726 0.00063 0.99878 0.00057 0.99888 0.00054 0.99843 0.00052 0.99856 0.00050 0.99940 0.00051 0.99787 0.00052 0.99900 0.00054 0.99902 0.00057 1.00009 0.00060 0.99959 0.00062 0.99940 0.00064 1.00090 0.00065 0.99998 0.00071 
57507.2103258 1.0450 0.99953 0.00015 0.99654 0.00107 0.99685 0.00094 0.99754 0.00073 0.99927 0.00063 0.99831 0.00057 0.99794 0.00054 0.99871 0.00052 0.99860 0.00050 1.00056 0.00051 0.99878 0.00052 0.99932 0.00054 0.99955 0.00057 0.99941 0.00060 0.99932 0.00062 1.00066 0.00064 1.00029 0.00065 0.99806 0.00071 
57507.2112401 1.0465 0.99960 0.00015 0.99704 0.00107 0.99636 0.00094 0.99828 0.00073 0.99806 0.00063 0.99899 0.00057 0.99808 0.00054 0.99965 0.00052 0.99871 0.00050 0.99937 0.00051 0.99999 0.00053 0.99904 0.00054 0.99957 0.00057 1.00013 0.00060 0.99975 0.00062 0.99991 0.00064 1.00002 0.00065 0.99997 0.00071 
57507.2120503 1.0479 0.99966 0.00015 0.99553 0.00107 0.99722 0.00094 0.99883 0.00073 0.99817 0.00063 0.99941 0.00057 0.99799 0.00054 0.99903 0.00052 0.99902 0.00050 0.99964 0.00051 0.99889 0.00053 0.99920 0.00054 0.99957 0.00057 0.99987 0.00060 1.00014 0.00062 0.99943 0.00064 1.00042 0.00065 1.00003 0.00071 
57507.2128721 1.0493 0.99924 0.00015 0.99678 0.00107 0.99708 0.00094 0.99864 0.00073 0.99926 0.00064 0.99847 0.00057 0.99756 0.00054 0.99856 0.00052 0.99867 0.00050 0.99893 0.00051 0.99856 0.00053 0.99979 0.00054 0.99906 0.00057 0.99949 0.00060 1.00025 0.00062 0.99940 0.00064 1.00058 0.00065 0.99802 0.00071 
57507.2136938 1.0507 0.99918 0.00015 0.99711 0.00107 0.99731 0.00094 0.99628 0.00073 0.99831 0.00063 0.99867 0.00058 0.99831 0.00054 0.99948 0.00052 0.99790 0.00050 0.99886 0.00051 0.99873 0.00053 0.99949 0.00054 0.99908 0.00057 1.00017 0.00060 0.99986 0.00062 0.99968 0.00064 0.99902 0.00065 0.99797 0.00071 
57507.2145156 1.0522 0.99982 0.00015 0.99623 0.00107 0.99862 0.00095 0.99947 0.00073 0.99830 0.00064 0.99869 0.00058 0.99864 0.00054 1.00005 0.00053 0.99792 0.00050 0.99905 0.00051 0.99901 0.00053 0.99912 0.00054 0.99949 0.00057 1.00067 0.00060 0.99948 0.00062 1.00130 0.00064 1.00045 0.00065 1.00077 0.00071 
57507.2153373 1.0537 0.99985 0.00015 0.99627 0.00108 0.99885 0.00095 0.99827 0.00073 0.99886 0.00064 0.99880 0.00058 0.99944 0.00054 0.99907 0.00053 0.99971 0.00050 0.99959 0.00051 0.99804 0.00053 0.99859 0.00054 1.00026 0.00057 0.99989 0.00060 1.00020 0.00062 1.00084 0.00064 1.00108 0.00066 0.99966 0.00071 
57507.2161591 1.0552 0.99906 0.00015 0.99588 0.00107 0.99728 0.00095 0.99839 0.00073 0.99833 0.00064 0.99751 0.00058 0.99756 0.00054 0.99851 0.00053 0.99843 0.00050 0.99815 0.00051 0.99870 0.00053 0.99882 0.00054 0.99899 0.00057 0.99903 0.00060 0.99998 0.00062 1.00081 0.00064 0.99915 0.00066 0.99820 0.00071 
57507.2169809 1.0568 0.99951 0.00015 0.99639 0.00108 0.99778 0.00095 0.99859 0.00073 0.99751 0.00064 0.99874 0.00058 0.99869 0.00054 1.00011 0.00053 0.99824 0.00050 0.99949 0.00051 0.99901 0.00053 0.99904 0.00054 0.99864 0.00057 1.00062 0.00061 0.99951 0.00062 0.99921 0.00064 0.99972 0.00066 1.00049 0.00071 
57507.2178026 1.0583 0.99944 0.00015 0.99743 0.00108 0.99869 0.00095 0.99806 0.00073 0.99852 0.00064 0.99869 0.00058 0.99841 0.00054 0.99922 0.00053 0.99835 0.00050 0.99726 0.00051 0.99943 0.00053 0.99963 0.00054 0.99929 0.00057 0.99987 0.00060 0.99949 0.00062 1.00101 0.00064 1.00090 0.00066 0.99902 0.00071 
57507.2186244 1.0599 0.99944 0.00015 0.99681 0.00108 0.99701 0.00095 0.99718 0.00073 0.99787 0.00064 0.99855 0.00058 0.99784 0.00054 0.99916 0.00053 0.99900 0.00050 0.99957 0.00051 0.99826 0.00053 0.99941 0.00054 1.00002 0.00057 0.99896 0.00060 0.99959 0.00062 1.00022 0.00064 1.00064 0.00066 1.00050 0.00071 
57507.2194346 1.0615 0.99935 0.00015 0.99592 0.00108 0.99575 0.00095 0.99860 0.00073 0.99744 0.00064 0.99680 0.00058 0.99766 0.00054 0.99954 0.00053 0.99878 0.00050 0.99981 0.00051 0.99908 0.00053 1.00001 0.00054 0.99853 0.00057 1.00025 0.00061 1.00035 0.00062 0.99994 0.00064 0.99866 0.00066 1.00076 0.00072 
57507.2202679 1.0632 0.99897 0.00015 0.99729 0.00110 0.99665 0.00096 0.99710 0.00074 0.99736 0.00065 0.99840 0.00058 0.99793 0.00055 0.99817 0.00053 0.99913 0.00051 0.99814 0.00052 0.99874 0.00053 0.99815 0.00055 0.99993 0.00058 0.99821 0.00061 0.99923 0.00063 0.99963 0.00065 1.00018 0.00067 0.99929 0.00073 
57507.2210897 1.0648 0.99946 0.00015 0.99515 0.00110 0.99866 0.00097 0.99824 0.00075 0.99836 0.00065 0.99831 0.00059 0.99890 0.00055 0.99955 0.00054 0.99903 0.00051 0.99973 0.00052 0.99940 0.00054 0.99882 0.00055 0.99986 0.00058 0.99839 0.00062 0.99956 0.00064 0.99975 0.00066 0.99957 0.00067 0.99980 0.00073 
57507.2218998 1.0665 0.99888 0.00015 0.99676 0.00110 0.99807 0.00097 0.99866 0.00075 0.99847 0.00065 0.99779 0.00059 0.99802 0.00055 0.99836 0.00054 0.99761 0.00051 0.99800 0.00052 0.99862 0.00054 0.99872 0.00055 0.99883 0.00058 0.99954 0.00062 0.99903 0.00063 1.00002 0.00066 0.99897 0.00067 0.99852 0.00073 
57507.2227216 1.0682 0.99861 0.00015 0.99618 0.00111 0.99605 0.00097 0.99763 0.00075 0.99826 0.00065 0.99754 0.00059 0.99719 0.00055 0.99828 0.00054 0.99765 0.00052 0.99831 0.00052 0.99759 0.00054 0.99898 0.00055 0.99881 0.00059 0.99815 0.00062 0.99979 0.00064 0.99995 0.00066 0.99912 0.00068 0.99734 0.00073 
57507.2236012 1.0701 0.99918 0.00015 0.99835 0.00109 0.99735 0.00096 0.99794 0.00074 0.99801 0.00064 0.99853 0.00058 0.99752 0.00054 0.99782 0.00053 0.99834 0.00051 0.99909 0.00052 0.99928 0.00053 0.99792 0.00054 1.00045 0.00058 0.99891 0.00061 0.99825 0.00063 1.00061 0.00065 1.00012 0.00066 0.99834 0.00072 
57507.2244230 1.0719 0.99855 0.00015 0.99504 0.00109 0.99541 0.00096 0.99563 0.00073 0.99786 0.00064 0.99759 0.00058 0.99703 0.00054 0.99849 0.00053 0.99803 0.00051 0.99840 0.00052 0.99826 0.00053 0.99862 0.00054 0.99881 0.00058 0.99874 0.00061 0.99915 0.00063 0.99909 0.00064 0.99964 0.00066 0.99877 0.00072 
57507.2252448 1.0737 0.99916 0.00015 0.99522 0.00109 0.99614 0.00096 0.99852 0.00074 0.99765 0.00064 0.99745 0.00058 0.99818 0.00054 0.99889 0.00053 0.99836 0.00051 0.99890 0.00052 0.99834 0.00053 0.99945 0.00054 1.00050 0.00058 0.99939 0.00061 1.00022 0.00063 0.99968 0.00064 0.99942 0.00066 0.99941 0.00072 
57507.2260549 1.0755 0.99878 0.00015 0.99807 0.00110 0.99636 0.00096 0.99855 0.00074 0.99795 0.00064 0.99754 0.00058 0.99755 0.00054 0.99811 0.00053 0.99868 0.00051 0.99870 0.00052 0.99778 0.00053 0.99765 0.00054 0.99945 0.00058 0.99950 0.00061 0.99944 0.00063 0.99903 0.00065 0.99883 0.00066 0.99762 0.00072 
57507.2268767 1.0773 0.99885 0.00015 0.99761 0.00111 0.99697 0.00097 0.99851 0.00074 0.99784 0.00064 0.99778 0.00058 0.99722 0.00054 0.99859 0.00053 0.99782 0.00051 0.99898 0.00052 0.99797 0.00053 0.99844 0.00054 0.99898 0.00058 0.99974 0.00061 0.99968 0.00063 0.99852 0.00065 1.00053 0.00067 0.99737 0.00072 
57507.2276985 1.0792 0.99889 0.00015 0.99784 0.00112 0.99740 0.00098 0.99682 0.00074 0.99698 0.00064 0.99785 0.00058 0.99767 0.00055 0.99847 0.00053 0.99750 0.00051 0.99917 0.00052 0.99841 0.00054 0.99857 0.00055 0.99886 0.00058 0.99923 0.00061 0.99932 0.00063 1.00043 0.00065 0.99981 0.00067 0.99859 0.00073 
57507.2285202 1.0811 0.99856 0.00015 0.99638 0.00115 0.99794 0.00100 0.99716 0.00076 0.99689 0.00065 0.99822 0.00059 0.99651 0.00055 0.99769 0.00054 0.99744 0.00052 0.99819 0.00053 0.99887 0.00054 0.99878 0.00056 0.99986 0.00059 0.99825 0.00063 0.99882 0.00064 0.99968 0.00066 1.00050 0.00068 0.99814 0.00074 
57507.2293420 1.0830 0.99910 0.00015 0.99690 0.00118 0.99906 0.00103 0.99841 0.00077 0.99893 0.00067 0.99806 0.00060 0.99840 0.00057 0.99799 0.00055 0.99994 0.00053 0.99835 0.00054 0.99944 0.00056 0.99842 0.00057 0.99882 0.00060 0.99965 0.00064 0.99905 0.00066 0.99798 0.00068 0.99985 0.00070 0.99778 0.00075 

